Better Late than Never; Scaling Computation in Blockchains by Delaying Execution

Proof-of-Work~(PoW) based blockchains typically allocate only a tiny fraction (e.g., less than 1% for Ethereum) of the average interarrival time~($\mathbb{I}$) between blocks for validating transactions. A trivial increase in validation time~($\tau$) introduces the popularly known Verifier's Dilemma, and as we demonstrate, causes more forking and increases unfairness. Large $\tau$ also reduces the tolerance for safety against a Byzantine adversary. Solutions that offload validation to a set of non-chain nodes (a.k.a. off-chain approaches) suffer from trust issues that are non-trivial to resolve. In this paper, we present Tuxedo, the first on-chain protocol to theoretically scale $\tau/\mathbb{I} \approx 1$ in PoW blockchains. The key innovation in Tuxedo is to separate the consensus on the ordering of transactions from their execution. We achieve this by allowing miners to delay validation of transactions in a block by up to $\zeta$ blocks, where $\zeta$ is a system parameter. We perform security analysis of Tuxedo considering all possible adversarial strategies in a synchronous network with end-to-end delay $\Delta$ and demonstrate that Tuxedo achieves security equivalent to known results for longest chain PoW Nakamoto consensus. Additionally, we also suggest a principled approach for practical choices of parameter $\zeta$ as per the application requirement. Our prototype implementation of Tuxedo atop Ethereum demonstrates that it can scale $\tau$ without suffering the harmful effects of naive scaling in existing blockchains.

==> data/consL.csv <==
lValue,zeros,t200ms,t500ms,t1s,t2s,t4s
2,-3.1699250014423126,-3.113709803264772,-3.034584913842515,-2.9147517656274236,-2.7110390420340345,-2.402511744635246
3,-4.754887502163469,-4.668422693969198,-4.539874063136894,-4.331770971518769,-3.949071838729326,-3.3284971969669392
4,-6.339850002884625,-6.224541771462829,-6.05219160618405,-5.7683454392379,-5.226723576366827,-4.304448025948202
5,-7.924812503605781,-7.780923125212071,-7.566485209109086,-7.213041903033751,-6.528110169333239,-5.316163344666277
6,-9.509775004326938,-9.337494972273001,-9.082003398178205,-8.662777626724273,-7.846375915903688,-6.355461411117895
7,-11.094737505048094,-10.894248207436375,-10.59857509946348,-10.116392853460972,-9.177455290342206,-7.416357044364338
8,-12.67970000576925,-12.451177855681415,-12.116120131538135,-11.573277238657548,-10.518565185526327,-8.494378204048195
9,-14.264662506490406,-14.008279367360801,-13.634576820542236,-13.03301476344977,-11.867667512180276,-9.586167874393093
10,-15.849625007211563,-15.565548367143583,-15.153890329597703,-14.49527901487194,-13.22321699059445,-10.689191994738609
11,-17.43458750793272,-17.1229806305237,-16.674010402261555,-15.959797327567887,-14.584017120730998,-11.801521479520938
12,-19.019550008653876,-18.68057207603184,-18.194890653348374,-17.426335688839163,-15.949127813997528,-12.921671629637473
13,-20.60451250937503,-20.23831875886146,-19.716488152123716,-18.894690634384563,-17.317802071158194,-14.048485147094413
14,-22.18947501009619,-21.796216864910136,-21.238763088799132,-20.36468391791351,-18.689440792406252,-15.181047386009348
15,-23.774437510817343,-23.35426270514677,-22.761678485160704,-21.836158547007102,-20.063559667678252,-16.318625014645868
16,-25.3594000115385,-24.912452710279457,-24.285199938761963,-23.3089756476012,-21.439764454046756,-17.460621519523436
17,-26.944362512259655,-26.470783425704663,-25.80929539546957,-24.783011908720837,-22.817732240007828,-18.60654478078547
18,-28.529325012980813,-28.02925150672007,-27.333934946560834,-26.258157466846907,-24.197197070813072,-19.755983298463384
19,-30.114287513701967,-29.587853713984686,-28.8590906472391,-27.7343141367906,-25.577938801657492,-20.90858863196724
20,-31.699250014423125,-31.14658690921115,-30.384736353904614,-29.211393921367865,-26.959774372130013,-22.064062318622494
21,-33.28421251514428,-32.705448051075976,-31.910847577899403,-30.689317748180027,-28.34255091817163,-23.222146036732997
22,-34.86917501586544,-34.26443419133478,-33.43740135376246,-32.168014393011454,-29.726140293121844,-24.38261413243068
23,-36.45413751658659,-35.823542471130104,-34.9643761202995,-33.6474195576583,-31.110434679561386,-25.545267879951933
24,-38.03910001730775,-37.382770117480725,-36.491751612998385,-35.12747507634511,-32.495343052854416,-26.709931022380307
25,-39.62406251802891,-38.94211443994154,-38.019508766514136,-36.60812822981622,-33.88078831495668,-27.876446265855186
26,-41.20902501875006,-40.50157282742446,-39.54762962611195,-38.089331150063764,-35.26670495951713,-29.044672489935838
27,-42.793987519471216,-42.06114274517086,-41.0760972670972,-39.571040301727805,-36.65303716090057,-30.21448250089536

==> data/contInt50.csv <==
blockHeight,numTxns,numContTxns,numIntContTxn,intContRatio,totalContRation
5002500.0,156.1054,54.11,23.0766,0.14782704506058086,0.34662478043680744
5007500.0,151.009,59.7396,28.4058,0.1881066691389255,0.3956029110847698
5012500.0,180.0486,69.8888,34.1706,0.18978542460202413,0.38816630620843484
5017500.0,167.8978,57.67,24.3532,0.14504776119758567,0.3434827615370779
5022500.0,138.4046,54.0234,21.9872,0.15886177193532586,0.3903295121693932
5027500.0,132.8846,53.736,19.822,0.1491670216112326,0.4043809440672584
5032500.0,130.7618,52.6516,20.2188,0.15462313917367304,0.40265276250403403
5037500.0,158.454,55.4626,23.7242,0.14972294798490413,0.3500233506254181
5042500.0,141.7796,55.1636,22.554,0.15907789272927841,0.38907995226393643
5047500.0,142.3854,54.8792,24.332,0.17088830736859256,0.38542715755969364
5052500.0,116.4768,51.2988,23.439,0.20123320695623506,0.4404207533173988
5057500.0,123.1512,55.669,21.257,0.17260895549535854,0.4520378201755241
5062500.0,144.6682,58.5804,21.9484,0.15171544264738207,0.4049293486751062
5067500.0,130.0682,60.515,28.36,0.21803945929904464,0.4652559195868014
5072500.0,134.7824,61.0682,19.3314,0.14342673820914303,0.4530873467158917
5077500.0,138.3102,58.2698,19.4066,0.14031213894564537,0.4212979230743647
5082500.0,128.244,57.5948,17.3268,0.13510807523158977,0.44910327188796356
5087500.0,124.3762,52.9908,20.3186,0.16336405196492576,0.42605257275909697
5092500.0,131.3376,57.9442,21.4808,0.16355407743098702,0.44118515946690057
5097500.0,120.6552,52.8756,20.2754,0.16804414563151857,0.43823722475284943
5102500.0,119.5346,55.7474,19.9384,0.16680024026516171,0.466370406560109
5107500.0,134.0408,72.3046,21.372,0.15944399018806213,0.5394223251427923
5112500.0,125.664,64.5324,23.3404,0.18573656735421443,0.513531321619557
5117500.0,134.874,68.8906,23.8622,0.17692216439046815,0.5107774663760251
5122500.0,150.875,78.1696,27.264,0.1807058823529412,0.5181083678541839
5127500.0,146.4698,71.5382,33.2886,0.2272727893395089,0.48841604207829875
5132500.0,140.3982,72.6934,29.7448,0.21186026601480645,0.5177658972835834
5137500.0,122.8418,59.2806,20.8048,0.16936254597376463,0.4825767776115296
5142500.0,126.258,64.7136,20.1128,0.15929921272315417,0.5125504918500214


==> data/contInt65.csv <==
blockHeight,numTxns,numContTxns,numIntContTxn,intContRatio,totalContRation
6502500.0,87.2374,51.5468,20.8338,0.23881729625137843,0.590879599804671
6507500.0,89.724,52.914,16.6104,0.1851277250234051,0.5897418750835897
6512500.0,86.4122,51.2398,15.859,0.18352732600257834,0.592969511249569
6517500.0,92.591,50.4774,17.7228,0.1914095322439546,0.5451652968431057
6522500.0,87.8918,48.0846,17.0236,0.19368814838244297,0.5470885793669034
6527500.0,91.1808,52.585,17.5166,0.19210842633536884,0.5767113251912683
6532500.0,94.223,52.391,17.1644,0.18216783587871327,0.5560319667172559
6537500.0,97.8166,53.8982,16.0106,0.16367978441287062,0.5510128137759849
6542500.0,98.2284,57.5064,15.6262,0.15908026599231995,0.5854355766763991
6547500.0,92.2718,53.668,15.0738,0.16336302098799416,0.5816294902667988


==> data/contractDepth.csv <==
blockHeight,nestedContractTotalRatio,totalContractRatio
5000499.0,0.149975929644111,0.36085573050594716
5001499.0,0.15032213990412363,0.31658637707447496
5002499.0,0.179572096189713,0.35901654457390453
5003499.0,0.1309675738158396,0.34921790957016763
5004499.0,0.12950692653993615,0.3502411264143634
5005499.0,0.1389823131405057,0.3898758886294992
5006499.0,0.1828948365018488,0.377446963802494
5007499.0,0.2297627289319655,0.39823777456101705
5008499.0,0.2094105654252929,0.40566297138335045
5009499.0,0.17747203668893066,0.40599128104627447
5010499.0,0.17967604491901124,0.3885218471304618
5011499.0,0.24561184815837117,0.45763214911109135
5012499.0,0.14958781799805526,0.33550800653359963
5013499.0,0.19174268293334615,0.3809416932523206
5014499.0,0.19210688718834856,0.3917921500863984
5015499.0,0.14291730765856142,0.34105253306348304
5016499.0,0.13882976540191266,0.3507654781379913
5017499.0,0.13098345334540717,0.30877403671546244
5018499.0,0.14501349343521636,0.3485733345462264
5019499.0,0.17928186175799357,0.38705550685840184
5020499.0,0.16409410818419465,0.38750050271465913
5021499.0,0.15600085857966392,0.365869925180915
5022499.0,0.14918687104581546,0.3780023495109903
5023499.0,0.1601893583217146,0.41494114976816576
5024499.0,0.16513878009019117,0.4008638028497025
5025499.0,0.18701447704945462,0.42225657124190297
5026499.0,0.11811844297848705,0.35342540988210625
5027499.0,0.14483919282366772,0.3700256067511636
5028499.0,0.14339737529443813,0.43221113016168056
5029499.0,0.16044554493632318,0.45607417520962057
5030499.0,0.15657922673128877,0.3977919158936664
5031499.0,0.1607905077432776,0.4008167039063102
5032499.0,0.16053089525458267,0.44650022090580394
5033499.0,0.15377673495171915,0.4084619318352736
5034499.0,0.1437987361725278,0.370311214027648
5035499.0,0.1472798140364883,0.35461621545469485
5036499.0,0.15659495608734186,0.3361649228219206
5037499.0,0.16038035312458115,0.35845742542130177
5038499.0,0.16648822670609814,0.3982854789802718
5039499.0,0.12330255296034763,0.31475146486067934
5040499.0,0.14737082087250392,0.3980916491209248
5041499.0,0.15137000862899092,0.3798194164801221
5042499.0,0.15997420002149998,0.37756118536567884
5043499.0,0.167550102422233,0.3794409365122942
5044499.0,0.17288450966295937,0.4152915803273142
5045499.0,0.15064084265814112,0.3877312171728705
5046499.0,0.16420172424107468,0.39690779896705064
5047499.0,0.18148997058745595,0.41214658576008906
5048499.0,0.20914395405170708,0.41495909444080503
5049499.0,0.15107463909228747,0.31405617872566705
5050499.0,0.1988771691051378,0.40323239197005784
5051499.0,0.1544296070202213,0.3664326592903472
5052499.0,0.19069376477246247,0.46652684843037384
5053499.0,0.21198694029850745,0.4757103903559127
5054499.0,0.2647277639642109,0.5090157996750004
5055499.0,0.27291719691185207,0.4989182998218376
5056499.0,0.2527331588800513,0.5294726063527198
5057499.0,0.1588048834070866,0.4071964347362144
5058499.0,0.11548578004274207,0.4232137252850717
5059499.0,0.12492732869460917,0.437924935896259
5060499.0,0.14834371177198305,0.40656295139296844
5061499.0,0.15467649623696494,0.40725785767153505
5062499.0,0.13810802104584988,0.39642793228104084
5063499.0,0.12727668343380819,0.35343470414314787
5064499.0,0.19091754791578314,0.46367155970833274
5065499.0,0.20084021273471367,0.4750138864946657
5066499.0,0.21230928751296105,0.44951118352836616
5067499.0,0.23928675222889928,0.47018290567841975
5068499.0,0.2674475790226673,0.5355568471408771
5069499.0,0.1876551133932392,0.41016260162601625
5070499.0,0.1473965051717369,0.45987998045075434
5071499.0,0.13350894617898115,0.4660361877617999
5072499.0,0.1506780334193878,0.4375868818973588
5073499.0,0.162564707323797,0.4373449321530309
5074499.0,0.12441047090214177,0.4645417177471695
5075499.0,0.1094382215298909,0.3810139867063584
5076499.0,0.14664277902492373,0.4417774707880044
5077499.0,0.12468121670390102,0.42404536862003783
5078499.0,0.15749658743413175,0.4274133894595563
5079499.0,0.1709210737823501,0.4376547178910143
5080499.0,0.1548521946849806,0.4828221643987544
5081499.0,0.10452182323781889,0.3597643708271202
5082499.0,0.12120645166319761,0.466934836330753
5083499.0,0.1278224120422914,0.49575144853951375
5084499.0,0.17940634740719752,0.45631729951827715
5085499.0,0.17971531994624237,0.4224585291203563
5086499.0,0.17160443167829298,0.44435325764829253
5087499.0,0.1358793230316409,0.3709124356144224
5088499.0,0.14658941429625066,0.42384634686010175
5089499.0,0.18698606649730917,0.4691692385211312
5090499.0,0.18089716013591445,0.4495386389850058
5091499.0,0.17380237192970968,0.4644333314235671
5092499.0,0.17919314056016597,0.45365177645228216
5093499.0,0.13009960341871393,0.3977330733086397
5094499.0,0.1612483544907967,0.4501651282919807
5095499.0,0.18661829907295446,0.4486626664537276
5096499.0,0.17626286010248846,0.42444812405339444
5097499.0,0.18126233823206844,0.4601612195656942
5098499.0,0.1551252627043378,0.43573306601243394
5099499.0,0.13948349219961081,0.42399980210429106
5100499.0,0.17544537454389353,0.5273578021034557
5101499.0,0.16002217000647925,0.4616513532290927
5102499.0,0.17912278049354097,0.4592299551479111
5103499.0,0.17355161068984323,0.4656221960273756
5104499.0,0.14683262245059156,0.4199529403939371
5105499.0,0.13968461391633752,0.4805232942281997
5106499.0,0.17987874628231526,0.5446203876197013
5107499.0,0.1781893460500536,0.5263243503012828
5108499.0,0.18444463948042414,0.5222008569171727
5109499.0,0.12345024901981562,0.6141848574758928
5110499.0,0.1479199634279284,0.5175088792769983
5111499.0,0.15941561842752042,0.46218683771565794
5112499.0,0.20549579817709435,0.5363523268705094


==> data/eth-forkrate.csv <==
gas,noSkipMean,noSkipCfi,skipMean,skipCfi
0.011,4.15235,0.18739786406749934,2.2374877573,0.06000886057355195
0.122,4.591799999999999,0.14607548706995302,2.8973000000000004,0.06683515288771323
0.205,7.662999999999999,0.33667588547159133,5.959200000000001,0.1486269300690289

==> data/eth-minefrac-skip.csv <==
delay,gasUsage,totalMainChain,totalMined,forkRate,cfiFork,frac1,cfi1,frac2,cfi2,frac3,cfi3
1,0.011,950,975,97.4446428837077,0.6615906584440242,99.41176470588235,0.8415378902706901,97.99498746867168,2.872878205211195,98.67521367521368,1.9258270950425431
1,0.122,950,1179,80.71988117904168,2.421558471584898,94.49640169439309,2.538904551985708,84.0388198757764,8.129792908914695,78.14868464868464,8.985807828406061
1,0.205,950,1308,72.89986425280188,3.120992987356989,93.49837497752137,3.7908948164218783,67.64683886375062,3.278969195502515,66.98610182088443,6.75830201109286


==> data/eth-minefrac.csv <==
delay,gasUsage,totalMainChain,totalMined,forkRate,cfiFork,frac1,cfi1,frac2,cfi2,frac3,cfi3
1,0.011,950,1000,95.10666651975293,2.223122430707771,97.87881135561156,1.6830668642525934,98.19852941176471,2.7239762656899904,98.88888888888889,2.3843573557669586
1,0.122,950,1183,80.67216723919987,3.879705651173404,91.79407443249319,3.924026390337126,88.61041957474183,8.46114650619707,83.79295346597137,3.9572383030092637
1,0.205,950,1401,67.95183350454916,2.2728295808824037,83.68313090873436,2.0676624526660574,67.75163767132914,3.562324312420539,67.8950456950457,3.4644392697057356


==> data/ethNoSkip.csv <==
totalBlocks,delay,avgHonestExTime,avgHonestProcTime,expFraction,actFraction,meanActFract,cfi
951,1,0.011,169.8776314211945,0.3298114747963185,0.31052631578947626,0.3106382978723401,0.030847106892244305
951,1,0.122,2437.084888990701,0.32981147479631845,0.3498850528649077,0.3525453506919485,0.034975036982119165
951,1,0.205,5207.533335073594,0.3298114747963185,0.3931057228007828,0.399412231722717,0.025673917071422598


==> data/ethSkip.csv <==
totalBlocks,delay,avgHonestExTime,avgHonestProcTime,avgAdvExtTime,avgAdvProcTime,expFraction,actFraction,cfi
951,1,0.011,163.54599175462036,16.669076955859975,19.15764522070013,0.3298114747963185,0.3231578947368447,0.020977978967270553
951,1,0.122,2179.447555429664,15.966567731958756,19.19183603092782,0.3298114747963185,0.38679921387884514,0.03022681988161338
951,1,0.205,4376.393053169983,15.74165657548127,17.683395653495445,0.3298114747963185,0.6819211332232816,0.057358681585640635

==> data/ethereumFairnessGraph.csv <==
totalMainchainBlock,minerMainChainBlock,expectedBlocks,avgExecutionTime
1060,781,350.012,15.51755162260712
1057,783,349.02139999999997,3102.9854833591967


==> data/evd-minefrac-delay-skip.csv <==
delay,gasUsage,totalMainChain,totalMined,forkRate,cfiFork,frac1,cfi1,frac2,cfi2,frac3,cfi3
1.0,500,950,1049,90.89153902222066,3.392679820623556,97.23476212190303,3.5696540719760836,86.79860580595874,7.629075557565884,83.35599024298713,9.603687860942317
4.0,500,950,1044,91.24177337388154,2.899870540387041,94.75310141740162,4.303945794935832,88.96320346320347,7.172599684536119,93.98559351276742,4.4732765397397385
2.0,500,950,1029,92.47255713112773,2.2908578242180906,94.51270690094219,3.7215809331999963,92.59996539408304,5.166321832761242,97.23076923076924,2.4343422931050607


==> data/evd-minefrac-delay.csv <==
delay,gasUsage,totalMainChain,totalMined,forkRate,cfiFork,frac1,cfi1,frac2,cfi2,frac3,cfi3
1.0,500,950,1039,91.67914144310342,2.983672037422195,94.15491010159343,4.250576844935011,92.19377990430623,7.184257327375055,98.54166666666666,2.1127562344600967
4.0,500,950,1025,92.77536123462417,1.8054827197459957,97.48755366497302,2.039438440721968,92.58333333333334,5.829497739942954,95.34733893557423,3.330857128593316
2.0,500,150,182,83.63970588235294,6.343156953631866,91.66666666666667,5.960893389417392,97.05882352941177,2.1038447256767303,84.72222222222223,4.967411157847823


==> data/evd-minefrac-skip.csv <==
delay,gasUsage,totalMainChain,totalMined,forkRate,cfiFork,frac1,cfi1,frac2,cfi2,frac3,cfi3
1,0.014,950,1007,94.39141940096678,1.5754523955446313,97.83290433290433,1.7931568320587876,95.78307047456664,3.87347256082626,93.29037835229786,5.8977450800825135
1,0.186,950,1041,91.6091895401748,3.973011867682242,95.57155585559286,3.6105893929305157,96.55339105339105,2.7312342640193017,89.1379015721121,10.793968649560194
1,0.379,950,1019,93.28114859776991,1.577181080682833,97.74921153324854,1.4274691106483657,93.39536199095024,5.1301214890496665,93.94307081807082,4.970729684878022
1,0.740,950,1049,90.89153902222066,3.392679820623556,97.23476212190303,3.5696540719760836,86.79860580595874,7.629075557565884,83.35599024298713,9.603687860942317



==> data/evd-minefrac.csv <==
delay,gasUsage,totalMainChain,totalMined,forkRate,cfiFork,frac1,cfi1,frac2,cfi2,frac3,cfi3
1,0.014,950,1029,92.34415818363246,1.0036714471957477,96.96795779243597,3.0604595111067656,91.58623832308042,7.171945134994463,91.84733893557424,8.919162521648065
1,0.186,950,1022,93.00131347061854,1.491085838565031,97.29490352652117,2.2643056330699225,92.35703185703186,5.994109766866565,95.33653846153847,3.731676487351229
1,0.379,950,1021,93.0977034333724,1.5822509936758034,95.27693049960976,3.499980312036117,95.11029411764706,6.825397663587932,92.37649605296664,5.8668963041372
1,0.740,950,1039,91.67914144310342,2.983672037422195,94.15491010159343,4.250576844935011,92.19377990430623,7.184257327375055,98.54166666666666,2.1127562344600967


==> data/evdDelay.csv <==
totalBlocks,delay,avgHonestExTime,avgHonestProcTime,avgHonestPrevTime,expFraction,actFraction,cfi
951,1.0,55.1826747173613,469.8537916276356,11831.473667412029,0.3298114747963185,0.3314571401267487,0.029047661124949775
951,2.0,55.31907340525902,386.6818785240482,11801.420330398358,0.3298114747963185,0.3708691398357428,0.020896362343048383
951,4.0,54.58264543535285,85.13529849593327,11748.888600751863,0.3298114747963185,0.35421933750392287,0.03697645754337504


==> data/evdDelaySkip.csv <==
totalBlocks,delay,avgHonestExTime,avgHonestProcTime,avgHonestPrevTime,expFraction,actFraction,cfi
951,1.0,54.7469253877904,334.97855356966943,11784.371736686917,0.3298114747963185,0.37728114542962893,0.02445803364741374
951,2.0,53.98937762872039,604.0464808559353,11788.759584619882,0.3298114747963185,0.3239937635623281,0.025806632942998353
951,4.0,54.7865108185058,85.52929410520585,11759.767368576642,0.3298114747963185,0.33597700935142183,0.023968742074149608


==> data/evdNoSkip.csv <==
totalBlocks,delay,avgHonestExTime,avgHonestProcTime,avgHonestPrevTime,expFraction,actFraction,cfi,exRatio
951,1,54.88717649368965,80.11458027288718,212.37,0.3298114747963185,0.33461387479462246,0.03319960430819148,0.014
951,1,54.13712134585602,85.02121895944454,2797.20,0.3298114747963185,0.34831609732530655,0.027412954831978534,0.186
951,1,55.13649074001247,82.2159552683072,5691.52,0.3298114747963185,0.32947368421052897,0.02609272962280822,0.379
201,1.0,51.927621391721765,245.37157398220248,11318.63268107866,0.32981147479631856,0.3398750992410786,0.023106094076664602,0.740

==> data/evdSkip.csv <==
totalBlocks,delay,avgHonestExTime,avgHonestProcTime,avgHonestPrevTime,avgAdvExtTime,avgAdvProcTime,avgAdvPrevTime,expFraction,actFraction,cfi,exRatio
951,1,53.980752779281,81.82914100714885,212.37,25.377354354067002,40.67953547049442,10.013837811518334,0.32981147479631856,0.3807726682679268,0.021333249362993703,0.014
951,1,53.00422605414657,303.9229035067738,2797.20,25.372005953757206,41.097441416185006,10.845045124223603,0.3298114747963185,0.33684210526316066,0.022259080915736286,0.186
951,1,53.37219391303403,80.0069360993226,5691.52,25.163274079320107,40.95958903682721,9.685860690376565,0.3298114747963185,0.312631578947371,0.020557956892136596,0.379
201,1.0,49.21569199301724,726.9563107293192,11194.862387578634,,,,0.3298114747963185,0.3398226409223697,0.0,0.740

==> data/gasUsedGasLimitFract.csv <==
blockHeight,gasLimit,gasUsed,fraction
137182.0,21101.97776523993,66509.61917017226,0.31727708004534166
169970.0,20572.312071072192,80444.7813129229,0.25573209020294013
223959.0,27377.10655719645,113752.1405859203,0.2406733307714568
250034.0,26292.198047239035,210898.8466980749,0.12466733914803828
274574.0,27697.067354363084,105814.17064693877,0.26175196748247975
320304.0,22959.43091338145,95163.63510311459,0.24126265131112057
343626.0,27313.921694571043,142114.01409062915,0.19219724296262838
366306.0,20665.673882234234,88704.94842641859,0.23297092494649904
387043.0,51479.76699375057,171701.3233209065,0.29982160881506936
416800.0,30516.733291657252,138527.95704793493,0.2202929570461905
438302.0,28644.567627918106,163981.15427074648,0.17468207096910388
457776.0,30224.632203943842,127543.57670491796,0.23697494601292932
478463.0,36565.88891188041,117909.08650511868,0.31011934699615373
512769.0,33334.16226393132,263547.4026057928,0.12648260591583851
529390.0,36999.34585459271,530987.5090637861,0.0696802565465774
550381.0,28553.910865769343,109232.20093489146,0.2614056168545856
570734.0,27312.90144296165,123510.5854746531,0.2211381424353042
590122.0,23232.91209596948,115058.11039630175,0.20192328916185853
615914.0,28221.298667879288,106327.41476064904,0.2654188360678903
636765.0,27563.272901949276,140835.88562693278,0.1957120003843552
656725.0,26203.52877613595,117381.3644883645,0.2232341470074953
675974.0,31660.128670637154,449336.7382633084,0.07045969308675697
690955.0,82211.87729307244,672085.8313051427,0.12232347932915479
711673.0,61294.87132033757,179015.528919333,0.3423997442588231
727932.0,52660.18243536273,136760.57815241686,0.38505381555695123
743173.0,54179.80932743282,141658.59468785435,0.3824675053908193
759215.0,50690.226877914996,150905.03859924022,0.3359081137942217
775292.0,46509.17900812667,133693.8181309996,0.3478783062546299
792769.0,36964.56631317693,131352.8611728173,0.2814142454388084
809041.0,62531.019982007776,195354.64820958156,0.32008974731393575
825505.0,52432.78489912713,202997.07927769344,0.2582932970547856
841634.0,43622.776702336574,145345.4399456517,0.3001317187429356
859290.0,34975.99432463604,145502.15110475905,0.2403812868680816
875959.0,35859.27975414868,134140.33768478446,0.26732659521414187
892336.0,28191.466401986265,108807.03459534228,0.25909599050127097
909235.0,38685.88456251866,132289.09139089758,0.2924344264199892
923446.0,35165.750231992715,131205.52315984154,0.26802034994481083
938134.0,31048.50483085134,126875.51475477823,0.2447162865968355
953390.0,30562.693591453386,137907.9602925463,0.22161660230939728
968135.0,28307.801959300567,128884.41947922147,0.2196371141964472
982189.0,26400.189539069965,119211.81600633283,0.22145614775021566
1008770.0,28280.331561482388,129067.26310600789,0.21911312660480503
1022198.0,29608.264369781722,156899.96798189628,0.18870790574793514
1035446.0,26448.391819028442,134694.78683182513,0.1963579470380759
1048348.0,79450.98502941571,199297.0525425901,0.3986560965944888
1060953.0,37469.13402632262,160074.52450591288,0.23407306154414706
1073699.0,26241.161329434475,112088.68500910845,0.23411070731449915
1086227.0,24465.205914275724,97976.61759258668,0.24970453681110608
1107418.0,28359.234695089788,98595.45866059906,0.28763226096155653
1119721.0,29254.364140776663,103128.77835044128,0.2836682893824998
1132780.0,26236.541043139805,90042.457622748,0.29137966394768305
1145494.0,32500.70894909563,103701.32483747494,0.31340688269925293
1158644.0,32231.653804426373,102037.32846633869,0.31588100442142936
1171716.0,28608.659988281215,95763.41969929915,0.29874309081811734
1184784.0,40274.81428593657,113419.06458698255,0.35509739418675323
1207761.0,48656.62947586837,132665.04250868576,0.36676300369543663
1220676.0,36457.79648066476,110328.31535960245,0.3304482295577048
1233833.0,32207.05872993713,99862.50694413824,0.3225140216833664
1246569.0,34961.8576115894,138490.89024416878,0.25244878959149797
1259728.0,28764.426332917887,92825.23525949931,0.3098772252233453
1273072.0,30112.824087029236,97924.67739913696,0.30751006678623616
1286681.0,30302.551420869975,96009.3853966215,0.3156207207835777
1308623.0,27217.83255417682,88645.08951479133,0.30704275559037314
1322230.0,27485.186592988313,88771.2308285952,0.30961817625417803
1335476.0,27679.381176377316,91070.91128259007,0.30393218632115254
1348960.0,23575.206376578768,74804.8810283335,0.3151559905248602
1362172.0,25962.477201939153,81715.11127709923,0.31771941316826147
1375289.0,34744.9631335202,101028.41590846003,0.34391277761894207
1388739.0,28871.143909618007,99754.65909748425,0.2894215084370542
1407905.0,30412.994987904214,104087.01419184473,0.2921881775938875
1420543.0,29465.327860259007,104581.53892009323,0.2817450208183716
1432579.0,34136.645062181975,110890.20669100793,0.3078418381643265
1444742.0,31443.397932593954,106711.68333713587,0.2946575009341231
1457018.0,36900.655432552514,141982.24735858172,0.2598962625190631
1469096.0,32117.571823567112,128356.88881651785,0.25022086558578227
1481451.0,32324.81871404862,127019.61289328396,0.2544868306377728
1493582.0,35090.275186446765,129558.9055760539,0.2708441772522384
1506540.0,36180.2970704754,144761.04583241025,0.24993116665073903
1518237.0,33594.315523242556,120511.05536068857,0.27876542465498333
1530274.0,34024.55403034915,122814.41736445093,0.2770403895609546
1542057.0,33256.0007830409,125409.81720509355,0.26517860821577055
1553704.0,38011.440418063394,140833.29917904147,0.26990378440072915
1565682.0,33055.682576133084,124874.9150126814,0.2647103509361843
1577364.0,31565.09078197576,117398.71964575486,0.26887082650664285
1589063.0,35909.40279130703,127863.91566117149,0.2808407876891859
1606685.0,35577.78901831588,116029.72243687148,0.3066265114757364
1618503.0,33282.539536935015,113729.04591958456,0.2926476632932312
1630736.0,30422.93668900713,109503.07190335801,0.2778272441147305
1643228.0,29351.63079823333,104612.16232844922,0.28057570118929825
1655408.0,39589.70141904585,125804.92822774741,0.31469118083653885
1667643.0,31406.91757092545,121580.64294897129,0.2583216933974208
1679743.0,33457.88030798565,129295.22775220909,0.2587711927938037
1691764.0,33192.51690210322,116166.8248279041,0.2857314637916327
1706607.0,35040.47011768708,133918.54074491648,0.26165510707311984
1720176.0,194883.59705591286,301833.8503142065,0.645665146082988
1735564.0,95257.75275512172,168556.29352859082,0.5651391043370559
1750707.0,110849.08782906596,210245.33228453642,0.5272368552708123
1765836.0,47515.96449488597,119193.69495625801,0.3986449494020929
1777997.0,34233.2872454803,104802.44145044,0.3266458946156218
1789981.0,40278.52598116233,108928.10049399381,0.3697716732275456
1807171.0,49240.681162372086,109944.68571889054,0.44786776950976925
1819353.0,36838.074152419285,109777.49592802966,0.33557036295098586
1831455.0,44867.572714711896,139867.1549195036,0.32078705497751847
1843923.0,32818.41523394012,107326.01772085231,0.30578247409960363
1856205.0,62081.12537289362,131636.01458214223,0.4716120096005669
1868565.0,39201.772605512335,134941.0512051718,0.29051035437620687
1881419.0,39323.3541230639,145420.7372344882,0.27041091161335357
1894572.0,29582.825220600836,115058.7897202631,0.25711051969627124
1908169.0,29970.812130275535,121125.52421422236,0.24743597457848124
1921172.0,80318.472718285,184480.2372198484,0.4353771110049476
1934255.0,36902.15662230184,125062.7782307762,0.29506906166922764
1946407.0,27851.742346786417,123891.06878857694,0.2248083144259259
1958340.0,33268.15718392484,126934.41596577472,0.2620893390559651
1970917.0,90520.48953456507,267031.6626671358,0.3389878512174865
1983848.0,31407.09570073942,129804.61433022578,0.2419566967075537
2008146.0,31784.160268752265,129225.0012848274,0.24595983712699807
2021862.0,27273.082541342224,122721.22432149726,0.22223606953181904
2035623.0,102731.71626082358,290502.1552575507,0.3536349538258835
2048991.0,30032.123078554654,139003.3386088962,0.21605325008094875
2063096.0,26883.87581975972,127585.89088309126,0.21071198103239952
2077277.0,28954.174498740245,125881.93876079144,0.23001055420476751
2091408.0,27857.245245982067,113522.6723608822,0.24538926600869163
2110214.0,29752.884739292997,138934.63148611342,0.21415024044791028
2124741.0,98962.66105573607,219246.4089128799,0.4513764286787476
2139433.0,29745.025840432332,129819.16182488289,0.22912662061827455
2154747.0,24068.048041504975,109165.04990379093,0.22047393431062934
2169443.0,28822.318021677107,129314.54260266757,0.22288535721954095
2182710.0,34204.73190142444,212077.0676358935,0.16128444382373844
2209589.0,32507.49177289567,138409.63381591527,0.23486437234658547
2223494.0,40353.098878395154,156495.1464186064,0.2578552741211238
2237817.0,31647.593897065486,169863.07870243053,0.1863123766436988
2251787.0,34021.3930147982,147257.95719549604,0.23103262915451311
2264772.0,32094.779941389643,126810.68976968143,0.2530920697591145
2277885.0,36341.01607878775,142083.95553956128,0.25577142711704065
2291231.0,36626.777921266854,148316.49257422963,0.2469501353865676
2313839.0,73418.87333639676,182097.8611517586,0.4031836116691683
2332242.0,116235.09252609136,169400.67048828775,0.6861548551788511
2350367.0,40939.91859245446,125941.55795409539,0.32507076502401777
2368296.0,101270.1844926526,160270.7618789663,0.631869364726238
2389543.0,94899.84010320078,202756.10408756055,0.4680492384200583
2413012.0,83535.06907353553,175932.96914807052,0.4748119097747386
2436844.0,30102.700226608085,61341.33940023501,0.4907408367821319
2453943.0,23734.120004592944,42884.1665211645,0.5534471561404722
2470364.0,76111.55574660703,124652.73632108213,0.6105887282775558
2488693.0,25667.21802284268,79335.28344919864,0.3235284088860458
2512062.0,27357.082442653144,80331.34699152804,0.3405530153196397
2530255.0,23973.09186895402,72575.29915038685,0.33032026253557967
2549140.0,24702.325346054367,84047.66027515104,0.29390854266716204
2569455.0,24807.864052845824,100670.26221368375,0.24642693390614592
2588565.0,26896.750019107592,106145.97411319017,0.2533939722520789
2613041.0,28015.785623608543,87559.45983366453,0.3199629791781463
2630266.0,30186.14297637458,104184.79497018343,0.28973654922499514
2650326.0,27933.712543649006,88243.49877507356,0.31655264049366477
2673047.0,28198.399345638198,82421.94813994985,0.3421224562389403
2691230.0,64535.24047308173,129097.4572406766,0.49989551965201434
2711947.0,87489.66784383458,158508.3050194176,0.5519563648927853
2731570.0,32142.57053937102,107678.47423158328,0.2985050704771525
2751179.0,34508.831254137585,120353.61809763685,0.2867286567666151
2769659.0,27683.71083927784,132272.73447048326,0.20929264787714413
2787391.0,38232.555056596,124402.97153256061,0.30732831045429815
2810625.0,32053.74633688098,124719.0167081173,0.2570076896284155
2826804.0,33239.21264658506,152041.4769644363,0.2186193748588747
2842686.0,34318.26994980577,135010.34049262482,0.25418993704175175
2858225.0,31343.28516765213,109608.33716087895,0.2859571267981892
2875768.0,22754.31677737747,97753.38653827249,0.23277266991122275
2892340.0,30993.273577061038,128997.80290242944,0.24026202679206513
2911890.0,31875.3417733706,146751.34021817814,0.2172064781553674
2928279.0,29713.191735755347,128880.25036999414,0.2305488362293961
2943852.0,29605.76138242279,133127.64492470352,0.2223862774645168
2959931.0,28327.33932306783,130990.89347587407,0.21625426448660087
2976152.0,35962.12014640079,129575.0445425549,0.2775389371723515
2992564.0,26718.463489163998,101159.81208646923,0.26412132385463144
3010909.0,38424.83320929049,116533.69002085953,0.32973154117416553
3026928.0,29442.91210043627,109100.65698118882,0.26986924657578215
3042968.0,27667.847656423866,127221.90088456328,0.21747708110043654
3058921.0,31387.729171173145,139730.22780547637,0.2246309167610402
3075470.0,29412.333095040565,124522.83988998576,0.23620030767870348
3092756.0,29005.22539400733,138696.33457210514,0.20912755541443787
3112023.0,33102.89103925144,136214.13902578893,0.24302096152429659
3128811.0,29573.904827340968,121236.67334420852,0.24393530448807646
3144996.0,36311.99627234272,174088.4820974727,0.20858356529303024
3161333.0,35773.94846965513,166644.85747542366,0.21467178172558357
3177330.0,62503.51111504669,209508.1065085997,0.29833457118510637
3193173.0,50422.5655256051,173916.4553931258,0.28992406389394537
3211982.0,32708.07704587127,168459.87699322184,0.1941594498919604
3229071.0,50743.08778676108,206466.50353558813,0.24576910500164798
3245869.0,32592.53957457819,216409.98416585752,0.15060552635870594
3262180.0,34223.71244030167,185145.2928757391,0.18484786682246918
3277606.0,30925.212463453816,158830.79297243923,0.19470539613071156
3293165.0,31019.937791551907,162175.228648771,0.19127420414330326
3310965.0,29947.2707188596,138415.61262640354,0.21635760699690745
3326807.0,33154.45693162596,153606.28006870035,0.21584050415645534
3342304.0,34881.26055043341,155211.12174346298,0.22473428552424277
3357233.0,34114.43679554657,149939.68036960452,0.2275210718833984
3371449.0,27415.080485514296,114862.20393094473,0.2386779945646548
3386431.0,27065.366572613966,127484.4721026449,0.21230324074936846
3410122.0,27840.513713055723,113763.52790692348,0.24472266485822816
3425239.0,31065.426291991615,136021.97182161655,0.22838535477732805
3440127.0,28900.8815988794,128941.5377401968,0.22413942089872962
3454788.0,29228.859898285653,125518.47135910612,0.23286500848677805
3469345.0,31815.807212685628,144698.32609308418,0.2198768159364786
3484019.0,31716.207844738376,137191.1228355669,0.2311826537257258
3509127.0,36238.45214220127,145141.763546388,0.24967625621152995
3522943.0,39963.699579687716,160494.38787290372,0.2490037197520898
3536940.0,34180.43272803834,148545.17939625023,0.23010125853266944
3551378.0,36943.478695088364,167157.31764330645,0.22101023883334436
3565104.0,38515.83563935178,155879.31906914662,0.24708752815546053
3578702.0,49740.744946827595,179070.71337174575,0.27777152394298676
3592220.0,35708.82366551572,158359.25740210418,0.22549249252188805
3608500.0,36590.21866206179,138128.66278501722,0.26489953586976095
3621886.0,32923.879179940915,154003.98366238203,0.21378589304624013
3634595.0,42024.270150335324,152278.83721444814,0.2759692083224555
3647430.0,36728.09082980865,137824.55653074407,0.2664843751673225
3660254.0,42611.85170492072,151210.61363167458,0.2818046344862837
3672806.0,37639.51031605235,136676.60254569675,0.27539102973727986
3685157.0,46612.5391780298,165059.19709897187,0.2823989210978668
3707306.0,46710.840620344075,168253.82397977533,0.2776212719299555
3719227.0,70352.0498244483,185268.46145462355,0.3797303074256873
3730925.0,60427.00077636542,174220.92458942617,0.34684123574002007
3742732.0,47063.855252839625,167815.06237053813,0.2804507210975016
3754079.0,64584.43862329472,177491.93695378135,0.3638725213760692
3765166.0,65259.37786142726,175196.34888879056,0.37249279608476304
3776358.0,60198.18226722244,179233.60077380872,0.3358643803802839
3787514.0,59509.8874905121,173161.92936327294,0.3436661147709177
3805849.0,85397.97549323148,200914.42385295793,0.4250465141105608
3817103.0,67294.28989746638,178007.38307119368,0.3780421280085454
3828400.0,60069.43506002903,142500.21233115753,0.4215392670463755
3839451.0,59605.55077506359,150868.02678328438,0.3950840482634831
3850557.0,56617.68824883274,136038.68536122888,0.41618814602988524
3861267.0,62167.64400527129,142861.20261275722,0.4351611415016875
3872065.0,49733.397308749154,124480.48022273307,0.39952767871525824
3883097.0,52804.334515915405,124042.39973562927,0.42569584777831554
3894109.0,55455.328073840596,132142.448785131,0.4196632390550989
3905752.0,99871.15777256979,162721.049344203,0.6137568444590893
3915903.0,70355.14794189928,154106.63116782514,0.4565355001841624
3926106.0,65256.83259656122,145602.2408847793,0.4481856336826675
3936268.0,57146.487224984885,136969.43595182124,0.4172207239364413
3946405.0,66695.00208257016,158489.05722176188,0.42081770976307115
3956666.0,63467.20036284492,151735.0433524408,0.41827648353734087
3966874.0,59487.766463135085,140826.09914015202,0.4224200402223175
3977065.0,64848.83832053969,163553.57722519583,0.3964990519971921
3987296.0,52814.052525541316,128549.69169396916,0.41084542350574194
4005065.0,50742.75926057272,126749.03609424956,0.4003403956684989
4015198.0,61159.90817189094,136289.17056136235,0.44875104837735086
4025341.0,48200.047571489624,120323.26604738762,0.4005879258007069
4035444.0,50753.8943330959,129282.68834736633,0.392580746748757
4045536.0,52413.026635828995,138190.51367264386,0.3792809306721946
4055671.0,47625.21563823811,125347.94831986105,0.3799441177665611
4065789.0,52378.54040051233,137911.4003763339,0.3797984811812604
4075887.0,55185.55644803784,157886.5446288905,0.34952665901803415
4086014.0,54557.32319076572,149600.73665448147,0.36468619346956527
4105095.0,63783.124277207586,157543.6046952474,0.404860129997595
4115156.0,55703.798918680695,161627.38769966067,0.3446433164049563
4125207.0,54377.300084795424,150749.7604075347,0.3607123483167909
4135245.0,60604.16933569109,150494.31527627003,0.40270072144876
4145284.0,54741.05945502326,141457.91508747448,0.3869777058510483
4155333.0,55687.97319291532,139493.3361524823,0.3992160108067237
4165353.0,77493.30626889791,188432.1021472636,0.4112532067828617
4175377.0,76279.45311901589,184384.93296630605,0.41369678038148033
4185449.0,56171.22502051015,150327.7193117713,0.37365846616760123
4205042.0,63662.006434102586,150959.2959315552,0.42171637090151026
4215059.0,59050.14615901907,153864.3329708394,0.3837806008635565
4225075.0,67588.78842013411,173693.46175330982,0.3891268429903705
4235103.0,59601.63902045508,156794.31933629903,0.3801262652419121
4245110.0,60785.8005028038,157846.2488384692,0.385094995605556
4255130.0,62989.518389484394,164095.88613640924,0.38385799834812806
4265150.0,62735.54801384957,160198.2030211743,0.39161205825484485
4275158.0,70850.51133049345,169717.4707873169,0.41746150824555034
4285192.0,78490.17659378497,203585.03952767907,0.38554000223141927
4305022.0,79279.70547943098,182033.2587849968,0.4355231896005875
4315036.0,67218.61994464893,169383.43422326964,0.3968429395288205
4325059.0,67572.84082861093,162976.8581881353,0.4146161705400346
4335091.0,60615.97522591351,156675.68247514317,0.38688821563314607
4345117.0,61020.92792108363,158556.82424367033,0.38485210719979224
4355144.0,61284.82970930371,161728.42348995776,0.3789366667084904
4365174.0,60288.217641288975,146110.77836526115,0.4126199197336075
4375273.0,55755.99678837136,145453.39263996924,0.3833255160048438
4385376.0,51352.454186700794,152595.55451187392,0.3365265413594005
4405122.0,46095.516754031385,127922.47257024285,0.3603394761520116
4415227.0,56830.87823261866,150593.63418907617,0.3773790209569236
4425308.0,69950.06082273168,168111.2345687491,0.41609390950088826
4435400.0,68596.32034221555,168382.8072835153,0.4073831613147783
4445549.0,60886.03922513238,152639.78122813467,0.39888709702834546
4455671.0,58408.425869962906,170709.65716715198,0.3421506834424238
4465744.0,64513.0500101798,177937.59768146876,0.36255996962298254
4475812.0,67489.10004561431,164296.65536378146,0.4107758608730145
4485956.0,65918.30710953086,167824.7700851968,0.39278055960432545
4505167.0,49105.64863280981,164031.40795013035,0.29936735437727363
4515252.0,56395.24694535099,159598.0233489774,0.35335805395306813
4525363.0,60015.30727633255,155564.01203199563,0.38579171681422625
4535485.0,64140.899259658814,155710.48857723878,0.4119240768282755
4545711.0,64189.0986917234,155076.71000675036,0.41391836781248004
4555821.0,61827.10842906785,159959.54544956432,0.38651715504256734
4565924.0,56437.48562782734,154019.7168934747,0.3664302646839783
4575996.0,64033.232574114016,159588.26500626726,0.40124023261735026
4586070.0,56402.5492942277,171830.3108258091,0.3282456338649419
4605048.0,56582.48584375792,151123.90492662197,0.3744112215154279
4615109.0,52237.04701602364,144340.47640206362,0.3619015837977157
4625166.0,55596.80214840716,151890.95516870634,0.3660310259202426
4635196.0,56315.022822098006,154404.63367816835,0.36472365809615287
4645221.0,50239.748534645514,185221.35288008116,0.27124166708345177
4655250.0,57235.90107121776,178799.83064861866,0.32011160672573014
4665280.0,54863.609472128664,171583.52761934308,0.31974869751974805
4675285.0,62177.84119905703,163489.47373941273,0.38031709184019286
4685286.0,59949.12735339892,146169.4414341355,0.410134476571919
4704998.0,64633.90115423805,172174.81678436373,0.37539695038669474
4714998.0,60370.379870232835,184718.60859546147,0.32682348751578966
4724999.0,54009.92436290572,156007.96278390006,0.34619979262032585
4734999.0,55257.46883881962,151248.76343820666,0.36534162384339297
4745000.0,55988.570562438355,160350.51998589942,0.3491636358108584
4755001.0,51096.13735874195,131337.84692971097,0.389043512995058
4765010.0,49510.90257851584,117390.07227283232,0.4217639670878215
4775015.0,48013.548906834076,113880.97960894024,0.421611660452074
4785017.0,61554.619961498436,145699.61589081268,0.4224761993032808
4804999.0,73079.83284356502,160060.40881129383,0.4565765724722335
4815000.0,62597.469547186876,150299.58567010646,0.4164846447719588
4825005.0,50442.464333606666,129460.35695706613,0.38963637610187696
4835010.0,54195.641760820436,134645.13000437533,0.40250725562119727
4845012.0,43408.334721482235,114262.26013800583,0.3799008935150915
4855016.0,36392.59292176733,90336.75724447166,0.4028547629098614
4865024.0,39531.531432514785,98370.82394370231,0.401862359668134
4875044.0,38024.10452607004,105332.17407571938,0.3609923070488978
4885124.0,39196.93983596557,103165.3473462234,0.3799428862912704
4905000.0,45395.040246993914,112085.55357073538,0.40500348886037163
4915002.0,40050.35501995806,107698.11794292265,0.3718760901762811
4925002.0,40070.221053516296,106384.76162528209,0.3766537654580193
4935003.0,44262.04810470395,121600.35391832443,0.363996046709153
4945010.0,60889.29339198171,158204.18948498386,0.3848778821230969
4955012.0,56795.44908833041,146666.8408647647,0.3872412383975673
4965014.0,57443.12666770192,149908.57754081674,0.3831877242118547
4975020.0,61978.71739941906,154839.49214007644,0.4002771937752783
4985022.0,53441.12541020509,143993.1976469727,0.37113645841261467
5004998.0,63219.22991686404,158396.48572355742,0.39912015489534186
5014998.0,50751.369371771005,145989.55713746697,0.3476369842260868
5025007.0,64223.66898691168,156804.3897236647,0.4095782592572352
5035012.0,60660.91621339863,155936.5602707086,0.3890102238249338
5045014.0,60201.093429833294,155663.36482297335,0.3867389960270768
5055027.0,64126.096506889306,163560.47965996238,0.3920635146106544
5065031.0,58538.65669101392,151535.17579506076,0.38630408011789147
5075050.0,56362.05273193086,144025.3365200885,0.3913342894641982
5085064.0,58228.41910972283,157335.93423246223,0.3700897661667737
5105008.0,62292.964170559964,165170.91026956413,0.3771424645471523
5115017.0,60512.342640431954,151390.76643157855,0.39970959964576613
5125023.0,56433.232828590895,138907.06074616374,0.40626612157402114
5135032.0,59384.112777179005,154895.96056180305,0.38338064183077847
5145049.0,60638.21069134665,153277.14178687634,0.3956115698951435
5155066.0,63666.208844823595,197602.18204510925,0.3221938552798454
5165083.0,68935.60909241086,184290.70253779387,0.37405907158161555
5175110.0,66973.92269051528,203898.7103253878,0.3284666322000578
5185123.0,68103.66769396361,223599.0234349529,0.3045794505170351
5205020.0,67753.73462335706,207677.2328448259,0.3262453649600671
5215032.0,65799.04995312371,199932.18442263117,0.32910684261835954
5225052.0,77781.27227285862,228323.28427910214,0.34066290049410325
5235078.0,73756.33459587695,211412.81439670926,0.3488735288177735
5245111.0,61851.97226907196,197985.61529520483,0.31240639466078424
5255137.0,62971.038500869414,189440.97063376015,0.33240453894532246
5265163.0,67376.51795120891,177491.3601255504,0.37960449400776136
5275186.0,62357.766760853,156551.49105331648,0.39832112962511435
5285214.0,59587.14666817615,161673.10702374895,0.368565606025145
5305025.0,63483.801246982584,173403.7813741351,0.3661039035245158
5315043.0,65845.04467706261,182370.96823589,0.36105003616526576
5325076.0,63091.78732279987,163504.6815768072,0.3858714424220457
5335117.0,64574.64060873182,174946.13385603536,0.36911156128703493
5345150.0,67057.5868213664,191200.57219409395,0.3507185467692746
5355192.0,72144.47972595265,198232.227991947,0.36393920633774773
5365224.0,75067.8964065801,191005.20134975557,0.3930149329762017
5375236.0,68256.76992755108,200740.08475397265,0.3400256107852434
5385242.0,76642.88609154717,221226.84039259396,0.34644478922871674
5405002.0,90516.17049056757,271171.96485170815,0.3337961965945367
5415012.0,89283.88586070528,292769.7582335725,0.3049628021671363
5425014.0,83836.20671999022,226042.33516954645,0.37088719091982314
5435019.0,74362.19143564595,213156.5152914302,0.34886192117551296
5445032.0,82287.53663553018,221122.27285724969,0.37213590278466746
5455040.0,70850.38174693825,211291.16170059342,0.3353210857316199
5465043.0,66787.48646845,200740.0480870068,0.332706338894082
5475049.0,64383.598861531194,191873.5448913673,0.3355522456104261
5485053.0,77780.82676114936,202351.5647746913,0.38438460729352186
5504999.0,58965.005568933055,444205.6314656994,0.1327425889995413
5515000.0,58172.664543911706,654580.1524640451,0.0888701930923685
5525005.0,61125.725048326814,596457.7089891146,0.10248123903356636
5535010.0,65961.68927744,375994.4154390322,0.17543263029696712
5545012.0,68774.3660983959,198408.78082945713,0.34662964920645883
5555015.0,59523.19592733264,177174.87564313636,0.3359573173750865
5565019.0,84306.02088211582,209254.7936195091,0.40288692757696454
5575023.0,61888.17950405326,201813.82984333916,0.3066597544484183
5585036.0,55280.66690527097,162915.14933800398,0.33932183182411624


==> data/h-Data.csv <==
c,10-75,15-75,20-75
100,9.78601433005438e-06,2.015310184836e-08,4.160208272e-11
95,9.88116938099974e-06,2.0455241713e-08,4.244570454e-11
90,9.98792786981522e-06,2.079609095939e-08,4.340262632e-11
85,1.010854260887435e-05,2.118354107581e-08,4.449707938e-11
80,1.024588782736349e-05,2.162776858068e-08,4.576055283e-11
75,1.040368849348009e-05,2.214212034713e-08,4.723479052e-11
70,1.058685887481909e-05,2.274444196918e-08,4.897647457e-11
65,1.080201602050026e-05,2.345912847512e-08,5.106400814e-11
60,1.105828302094124e-05,2.43203988738e-08,5.360932749e-11
55,1.136859154452487e-05,2.537772930412e-08,5.677719475e-11
50,1.175188509035222e-05,2.67052911574e-08,6.082047239e-11
45,1.223703832113163e-05,2.841926455964e-08,6.614488195e-11
40,1.28702687214571e-05,3.071179588905e-08,7.344300558e-11
35,1.373025730406557e-05,3.392337503965e-08,8.398910359e-11
30,1.49621334567245e-05,3.871453439708e-08,1.0037520319e-10
25,1.686431308488879e-05,4.653582721388e-08,1.2865795464e-10
20,2.01539081752237e-05,6.120282586849e-08,1.8618953098e-10
15,2.703052476216682e-05,9.61109313245e-08,3.4227419446e-10
10,4.802788934211595e-05,2.3253963123863e-07,1.12729378001e-09
5,0.00024645062759988683,2.87025246975677e-06,3.344834994265e-08


==> data/hcaTheoMine.csv <==
queueLen,maxQueueLen,numItr,lateRaw,honestRaw,advRaw,lateFrac,honestFrac,advFrac,time
25,60,273.0,0.00043249748909422834,0.33333567564064714,0.27789576692092915,0.0007075838364624999,0.5453509954325794,0.4546490045674205,1481.9556679999998
35,70,307.0,9.187301602536056e-05,0.33333392818747404,0.2778061767179729,0.00015033053024653774,0.5454296412752131,0.45457035872478685,3087.807659
45,80,333.0,2.108981913182223e-05,0.3333334878533615,0.27778506354873883,3.4510192962454636e-05,0.5454481574623917,0.45455184253760844,5722.1701490000005
55,90,357.0,5.089154231044298e-06,0.3333333741900953,0.27777972127384215,8.32767988252776e-06,0.5454528411587045,0.4545471588412955,9931.596877000002
65,100,378.0,1.2718982657036163e-06,0.3333333442916791,0.2777783099364865,2.081286221435303e-06,0.5454540786211635,0.45454592137883654,15986.906198

==> data/hcaTheoReset.csv <==
queueLen,maxQueueLen,numItr,lateRaw,honestRaw,advRaw,lateFrac,honestFrac,advFrac,time
25,60,381.0,0.0003610490555109414,0.33327659634222223,0.2778465908149396,0.0005907958707809443,0.5453509265334321,0.4546490734665679,2070.352631
35,70,387.0,7.659321285532889e-05,0.33332152237244056,0.27779228613222307,0.00012533379509578596,0.5454328109326249,0.45456718906737503,3895.9443429999997
45,80,411.0,1.7576926494324022e-05,0.33333065787910715,0.2777810949615034,2.8762213151067343e-05,0.545449594660383,0.4545504053396171,7095.055171000001
55,90,426.0,4.241156539794319e-06,0.3333326940219639,0.2777785762104754,6.940072530786699e-06,0.5454533572833293,0.4545466427166708,11845.781472000002
65,100,433.0,1.059941435633864e-06,0.33333317477770946,0.27777797697868684,1.7344495065872768e-06,0.5454542497214715,0.4545457502785285,18319.336422999997


==> data/percentOfContractTransFract.csv <==
blockHeight,gasUsedEthereum,gasUsedEVD,totalTransaction,paymentTransaction,paymentFract
5004998.0,6983711.1067,4445250.600000001,153.5413,95.404,0.6213572504596483
5014998.0,7117006.9127,5021251.2,173.9857,108.8642,0.6257077449468548
5025007.0,6597624.4575,4042745.7,135.6673,78.8229,0.5810014646123274
5035012.0,6596085.6278,4228303.800000001,144.6732,87.9986,0.6082577837498583
5045014.0,6654627.5017,4188605.4000000004,142.0858,84.7142,0.5962186228321198
5055027.0,6323988.1287,3695500.1999999997,119.9206,63.865,0.5325607110037809
5065031.0,6569331.8733,4179837.8999999994,137.2728,75.5057,0.5500412317662349
5075050.0,6512657.7292,4153102.8000000007,136.216,74.6652,0.5481382510130968
5085064.0,6229995.245,3858661.8000000007,126.644,69.5422,0.5491156312182179
5095079.0,6339963.5867,3841950.0,126.0309,69.1118,0.548371867534073
5105090.0,6537476.3864,4054268.4,127.2894,61.5184,0.4832955454264063
5115098.0,6607071.527,4154171.7,129.9145,62.0113,0.47732393227853703
5125105.0,7119659.8293,4720865.1,148.4328,72.0625,0.48548905632717304
5135113.0,6655380.9043,4172895.3,131.4075,64.1057,0.4878389741833609
5145131.0,6496269.4095,4157317.5000000005,127.686,57.4045,0.4495755212004448
5155147.0,6467517.4309,3914162.7,121.4973,56.6059,0.4659025344596135
5165164.0,6432436.8798,3702438.5999999996,117.2867,58.2668,0.49678949105056247
5175191.0,6502257.4304,3815991.9000000004,120.6714,59.6289,0.49414277119516303
5185204.0,6665329.7107,4042934.7000000007,124.0066,55.4925,0.44749634293658563
5195234.0,6532944.7364,3744890.1,113.6521,48.9761,0.43093000481293353
5205257.0,6361174.657,3806432.7,120.6753,60.0919,0.4979635434923303
5215268.0,6524060.7364,3944213.6999999993,129.1967,70.5737,0.5462500203178564
5225288.0,6208722.097,3336727.8,106.5916,54.2914,0.509340323252489
5235314.0,5991160.9072,3284866.2,100.595,44.7678,0.4450300710770913
5245348.0,6227428.7871,3925485.9,121.0349,55.1419,0.45558677703703643
5255373.0,6079787.1974,3664640.7,116.8048,59.1029,0.5059971850471898
5265400.0,5819444.3996,3414257.7,106.3828,50.1819,0.47171065247389615
5275422.0,5809934.7574,3502709.7,108.3805,49.9653,0.4610174339479888
5285450.0,5935658.8578,3727880.1,116.5746,55.6311,0.47721459048540593


==> data/queueEvdDelay-pdf_0-skip.csv <==
queueLen,fracBlock1,cfi1,fracBlock2,cfi2,fracBlock4,cfi4
1,0.24546165562096078,0.059836065596331194,0.25217426977354773,0.07290417803786899,0.2282748066344046,0.08715912523981917
2,0.25912814390976824,0.04910928849037667,0.26534296028880866,0.05002179073719945,0.26277040162137566,0.0651920226733218
3,0.1994401679496151,0.040844128671504394,0.186576960945192,0.041097683052605326,0.1726020598089093,0.058555065863392514
4,0.1234511999341374,0.03145890292233163,0.10719560223170331,0.021529844319894697,0.093022293915705,0.029167816256356973
5,0.0626929568188367,0.026886194886728547,0.07626353790613719,0.04925553651318251,0.04285064317326385,0.02250480875122913
6,0.04182274729345902,0.029025728195716867,0.05513619954053167,0.029445813558360154,0.03970715969723291,0.01801663124315264
7,0.022475610258099042,0.020616064635874908,0.028429602888086644,0.01652931126212255,0.047400421888571784,0.041613309600740674
8,0.010002881488494628,0.009571624189706217,0.012020019691499836,0.01755077398931008,0.04289200479794846,0.03814070049116321
9,0.005804141110607994,0.004298797235097052,0.010912372825730227,0.01859273256364583,0.021094428589154984,0.01677897503965343
10,0.0048573663195159095,0.009212045410947388,0.004471611421069905,0.003976706970061109,0.01418703726682384,0.014656812716210808
11,0.005474828139793356,0.010193827910632274,0.0013537906137184115,0.003514343213728545,0.008230963312238904,0.008056420286661394
12,0.0023463549170542955,0.006494845717799492,4.1023957991467015e-05,0.0,0.004508417090623319,0.0054178072054388415
13,0.0019758778248878278,0.005128962072420523,4.1023957991467015e-05,0.0,0.005004756586838731,0.0026360997044420306
14,0.0038282632857201664,0.011934027985218735,4.1023957991467015e-05,0.0,0.0040120775944079085,0.014702741777259621
15,0.0030049808586835713,0.010068218082982854,4.1023957991467015e-05,0.0,0.0021508044836001158,0.0
16,0.0018935495821841683,0.006543134533545212,4.1023957991467015e-05,0.0,0.001695826612069322,0.0
17,0.0013584160046103816,0.004309834963709864,4.1023957991467015e-05,0.0,0.0010340406171154403,0.0
18,0.0005351335775737867,0.0013626224354919394,4.1023957991467015e-05,0.0,0.00190263473549241,0.0
19,0.00041164121351829747,0.001056739170904147,4.1023957991467015e-05,0.0,0.0009099557430615875,0.0
20,0.0007821183056847652,0.0022479971856713744,4.1023957991467015e-05,0.0,0.0015717417380154692,0.0
21,0.00037047709216646773,0.0009243771692633441,4.1023957991467015e-05,0.0,0.003308929974769409,0.0
22,8.232824270365949e-05,2.156842222277232e-06,4.1023957991467015e-05,0.0,0.0008685941183769699,0.0
23,4.116412135182974e-05,0.0,4.1023957991467015e-05,0.0,0.0008685941183769699,0.0
24,4.116412135182974e-05,0.0,4.1023957991467015e-05,0.0,0.0008685941183769699,0.0
25,4.116412135182974e-05,0.0,4.1023957991467015e-05,0.0,0.0008685941183769699,0.0
26,4.116412135182974e-05,0.0,4.1023957991467015e-05,0.0,0.0008685941183769699,0.0
27,4.116412135182974e-05,0.0,4.1023957991467015e-05,0.0,0.0008685941183769699,0.0
28,8.232824270365949e-05,2.156842222277232e-06,4.1023957991467015e-05,0.0,0.0008685941183769699,0.0
29,4.116412135182974e-05,0.0,4.1023957991467015e-05,0.0,0.0008685941183769699,0.0
30,4.116412135182974e-05,0.0,4.1023957991467015e-05,0.0,0.0008685941183769699,0.0
31,8.232824270365949e-05,2.156842222277232e-06,4.1023957991467015e-05,0.0,0.0008685941183769699,0.0
32,4.116412135182974e-05,0.0,4.1023957991467015e-05,0.0,0.0008685941183769699,0.0
33,0.00016465648540731897,0.00026256716105932886,4.1023957991467015e-05,0.0,0.0008685941183769699,0.0
34,0.00024698472811097847,0.000273351372170715,4.1023957991467015e-05,0.0,0.0008685941183769699,0.0
35,0.00024698472811097847,0.000273351372170715,4.1023957991467015e-05,0.0,0.0008685941183769699,0.0
36,0.00032931297081463794,8.627368889108928e-06,4.1023957991467015e-05,0.0,0.0008685941183769699,0.0
37,8.232824270365949e-05,0.0,4.1023957991467015e-05,0.0,0.0008685941183769699,0.0
38,4.116412135182974e-05,0.0,4.1023957991467015e-05,0.0,0.0008685941183769699,0.0
39,4.116412135182974e-05,0.0,4.1023957991467015e-05,0.0,0.0008685941183769699,0.0
40,4.116412135182974e-05,0.0,4.1023957991467015e-05,0.0,0.0008685941183769699,0.0
41,0.00012349236405548924,0.0,4.1023957991467015e-05,0.0,0.0008685941183769699,0.0
42,0.00012349236405548924,0.0,4.1023957991467015e-05,0.0,0.0008685941183769699,0.0
43,4.116412135182974e-05,0.0,4.1023957991467015e-05,0.0,0.0008685941183769699,0.0
44,0.00012349236405548924,0.0,4.1023957991467015e-05,0.0,0.0008685941183769699,0.0
45,0.00016465648540731897,0.0,4.1023957991467015e-05,0.0,0.0008685941183769699,0.0
46,0.00016465648540731897,0.0,4.1023957991467015e-05,0.0,0.0008685941183769699,0.0
47,0.00012349236405548924,0.0,4.1023957991467015e-05,0.0,0.0008685941183769699,0.0
48,8.232824270365949e-05,0.0,4.1023957991467015e-05,0.0,0.0008685941183769699,0.0
49,8.232824270365949e-05,0.0,4.1023957991467015e-05,0.0,0.0008685941183769699,0.0
50,4.116412135182974e-05,0.0,4.1023957991467015e-05,0.0,0.0008685941183769699,0.0


==> data/queueEvdDelay-pdf_0.csv <==
queueLen,fracBlock1,cfi1,fracBlock2,cfi2,fracBlock4,cfi4
1,0.20143390718241533,0.08204242958106445,0.27506338361050237,0.07896436475709932,0.27481566722073053,0.07047815861532641
2,0.21886403640578714,0.05608709665796604,0.2198444415796485,0.057617641648475326,0.28227421898307975,0.06044267881758447
3,0.1355772120379513,0.042386758079390255,0.1542692621718018,0.04161925505850483,0.1796871670289392,0.03682061535578883
4,0.08903962563860388,0.03643417048854187,0.08358042198444415,0.03209442716782247,0.10710480330733495,0.032574761116823135
5,0.08328682436783583,0.03214892678468103,0.06016071505307034,0.026457511994551465,0.06307803776158206,0.03263279276254017
6,0.07212467264843515,0.02551999229937413,0.05160929912766963,0.02230134635478165,0.0395090141925585,0.030490907604132193
7,0.06199287339544069,0.04354727355409366,0.039104464784495724,0.032214521834419294,0.02761795166858458,0.02564051644336603
8,0.04460567552483579,0.03393010846563266,0.031971122856774524,0.0260738441434626,0.015769509440395516,0.0143244679379082
9,0.03206972051689349,0.034036671065149,0.0261699110480856,0.027451212660634185,0.004858713719473213,0.007141109383414241
10,0.022152578027733655,0.032693941238260096,0.015598813974474667,0.01773757167387036,0.0024293568597366067,0.004091950796955948
11,0.013823895590950071,0.018728491170844436,0.01671608439688883,0.025894795137972968,0.0016621915356092572,0.0017152084255791142
12,0.005924526681835744,0.007839675219996404,0.010914872588199906,0.01330579628408474,0.00046882325363338024,0.0003101799731410991
13,0.0033486455158202033,0.0036378698296863562,0.005586352112070818,0.004902249432159845,0.0004262029578485275,0.0007827740970466081
14,0.0032198514575194266,0.011478172110872981,0.0007734949078251901,0.0014144685061671933,8.52405915697055e-05,0.0
15,0.0021036362855793586,0.007701742638681766,0.0012891581797086502,0.0027393867851545147,4.262029578485275e-05,0.0
16,0.0014596659940754734,0.0,0.0011602423617377853,0.0033551234171893024,0.00012786088735455825,0.0
17,0.001073283819173142,0.0,0.001976709208886597,0.007129815380249573,4.262029578485275e-05,0.0
18,0.002318293049413987,0.0,0.0024494005414464354,0.008634245690765015,4.262029578485275e-05,0.0
19,0.003649164985188683,0.0,0.0005586352112070818,0.0018353353146174508,4.262029578485275e-05,0.0
20,0.0018889795217447302,0.0,0.001074298483090542,0.0038207653392294963,4.262029578485275e-05,0.0


==> data/queueEvdDelay-pdf_1-skip.csv <==
queueLen,fracBlock1,cfi1,fracBlock2,cfi2,fracBlock4,cfi4
1,0.24332977588046958,0.06218639153881151,0.24941476909980848,0.07081201351748073,0.2266980929933576,0.08912960180765711
2,0.25869797225186764,0.054907514059131766,0.2621834432858055,0.04921998069396077,0.26055281765588173,0.06546805784629564
3,0.20618996798292422,0.04490656871044177,0.18982762289848903,0.03943592956621967,0.17227340904221128,0.06161808474518732
4,0.12700106723585913,0.03418489323912895,0.10342626090657586,0.020412320534419322,0.09299335761731305,0.028743053719529676
5,0.06168623265741729,0.02508806618395539,0.07405831027878272,0.04552004378891714,0.04049710734947504,0.017566709423166665
6,0.03948772678762007,0.02947608595253421,0.05745903383698659,0.025578901728533325,0.03964002571244911,0.019141357198487464
7,0.024332977588046957,0.024075418332812733,0.031070440519259418,0.017733740442053957,0.03878294407542318,0.035261643099737124
8,0.012379935965848453,0.01804196511870268,0.013194296658863588,0.017217465833843437,0.046282408399400045,0.037417496721606325
9,0.00384204909284952,0.003209700143540456,0.011704618003830602,0.017606042188602036,0.02549817870152132,0.01156696528635611
10,0.0029882604055496264,0.008473281466266466,0.005107469674398808,0.0016925418916197163,0.017141632740518536,0.01651621939354729
11,0.004055496264674493,0.0,0.001915301127899553,0.0037229164961375782,0.008785086779515748,0.005668884865544616
12,0.0029882604055496264,0.0,0.00021281123643328368,0.0,0.005571030640668524,0.006002257802669262
13,0.0029882604055496264,0.0,0.00021281123643328368,0.0,0.004285408185129634,0.004061081049293483
14,0.0025613660618996796,0.0,0.00021281123643328368,0.0,0.005785301049925006,0.017007179200908617
15,0.004268943436499467,0.0,0.00021281123643328368,0.0,0.002142704092564817,0.0
16,0.0008537886872998933,0.0,0.00021281123643328368,0.0,0.002142704092564817,0.0
17,0.0021344717182497333,0.0,0.00021281123643328368,0.0,0.0012856224555388902,0.0


==> data/queueEvdDelay-pdf_1.csv <==
queueLen,fracBlock1,cfi1,fracBlock2,cfi2,fracBlock4,cfi4
1,0.19358288770053475,0.08211908860675303,0.2731749090130593,0.07906501225316159,0.2672762066765894,0.07044215121241418
2,0.2188235294117647,0.05615850808105464,0.21687004923999142,0.06170987018307038,0.27875823942164574,0.062254578251366204
3,0.13390374331550803,0.03884491527170704,0.15564119032327126,0.045174271604149746,0.18435041462896024,0.03633991162864519
4,0.09176470588235294,0.03709351284291555,0.0817812031684864,0.03179495349926495,0.10886668084201573,0.032336367824528735
5,0.08085561497326203,0.03244943451287851,0.05844572896596018,0.031143099534336166,0.06251328938975122,0.028101640974804006
6,0.07144385026737968,0.02452586646432554,0.04859773067865553,0.01395736412152732,0.043376568147990645,0.031465734063419945
7,0.062245989304812836,0.040433914222682436,0.035538428602012416,0.028465491315097846,0.027429300446523495,0.022428753557471832
8,0.04770053475935829,0.03499760855838688,0.036180689359880114,0.036015745760307034,0.016585158409525836,0.01702637333009493
9,0.03016042780748663,0.030352197325371484,0.028259473346178548,0.03160284196548283,0.0070167977886455455,0.011261828949908969
10,0.023101604278074866,0.042093077495835136,0.015628345108113895,0.018843583205883075,0.0017010418881564958,0.0
11,0.017754010695187165,0.028682857928031675,0.016698779704560053,0.023646716469516008,0.001488411652136934,0.0
12,0.007914438502673796,0.0139674276981049,0.014557910511667736,0.024729780424317973,0.00021263023601956197,0.0
13,0.0025668449197860962,0.004814898673640561,0.008563476771569257,0.008113630971926758,0.00021263023601956197,0.0
14,0.0027807486631016044,0.008681408214594344,0.001070434596446157,0.0006805937749754906,0.00021263023601956197,0.0
15,0.0032085561497326204,0.0,0.0008563476771569257,0.0,0.00021263023601956197,0.0
16,0.001497326203208556,0.0,0.001070434596446157,0.0,0.00021263023601956197,0.0
17,0.001497326203208556,0.0,0.0019267822736030828,0.0,0.00021263023601956197,0.0
18,0.001497326203208556,0.0,0.002354956112181546,0.0,0.00021263023601956197,0.0
19,0.004064171122994653,0.0,0.0012845215157353885,0.0,0.00021263023601956197,0.0
20,0.0032085561497326204,0.0,0.0012845215157353885,0.0,0.00021263023601956197,0.0


==> data/queueEvdDelay-pdf_2-skip.csv <==
queueLen,fracBlock1,cfi1,fracBlock2,cfi2,fracBlock4,cfi4
1,0.2300160227879651,0.06328086906236319,0.23882185947480483,0.07052574964758779,0.21050750536097212,0.08505809239504922
2,0.24692896564002137,0.054632823709171684,0.26242015613910574,0.04967167485044798,0.24731951393852752,0.07417652191964587
3,0.20170909738294462,0.044485524717512895,0.18435060326472677,0.04078112264234217,0.17155110793423875,0.06284251612438727
4,0.13993234822859177,0.04054886062666194,0.10858765081618169,0.022119005283417162,0.09756969263759828,0.03301041536254369
5,0.06498130674737404,0.018858774037651297,0.06635911994322215,0.03829522251402166,0.04360257326661901,0.018235325665055615
6,0.04343955848317607,0.030921938646858587,0.06352022711142655,0.02760675530416395,0.0407433881343817,0.02167324783985345
7,0.026882677585899947,0.025210537470815152,0.039389638041163945,0.020123882728295576,0.03413152251608292,0.02291552198378325
8,0.01762506676161652,0.022562812043308626,0.014371894960965224,0.016215867154046347,0.03752680486061472,0.040648491490448496
9,0.004984867366921844,0.005372779056355029,0.011533002129169623,0.017215927209239472,0.03359542530378842,0.022616888694208456
10,0.002848495638241054,0.007135598569648066,0.007806955287437899,0.006373294695773158,0.027698355968548964,0.018321704666468368
11,0.0033825885704112514,0.0,0.001596877217885025,0.0012577618546363383,0.01590421729807005,0.015625868025772927
12,0.0030265266156311197,0.0,0.0008871540099361249,0.0,0.008756254467476769,0.01014975391365798
13,0.0035606195478013174,0.0,0.000177430801987225,0.0,0.0055396711937097925,0.008409301786239165
14,0.0023144027060708564,0.0,0.000177430801987225,0.0,0.006075768406004289,0.0039749177439402416
15,0.004272743457361581,0.0,0.000177430801987225,0.0,0.005360972122944961,0.01366645106048271
16,0.0016022787965105929,0.0,0.000177430801987225,0.0,0.0026804860614724805,0.006210808974906627
17,0.0016022787965105929,0.0,0.000177430801987225,0.0,0.0016082916368834882,0.0


==> data/queueEvdDelay-pdf_2.csv <==
queueLen,fracBlock1,cfi1,fracBlock2,cfi2,fracBlock4,cfi4
1,0.18903962870403426,0.0832466344406268,0.25281400750402,0.08220772307335764,0.25686934940613365,0.06959326833154188
2,0.21492324169939309,0.05709802284124463,0.2035018760050027,0.06191606110327617,0.2737103350469775,0.06407000653589107
3,0.13370224919671547,0.03678755686990398,0.1400750402001072,0.039295357518967615,0.18773267151214323,0.039247720739633625
4,0.09496608354159229,0.03605615551988574,0.0798642129712346,0.03352383909616004,0.11044141109732317,0.031855047842901295
5,0.07907890039271688,0.03449090873399091,0.050562801500804,0.025993444476393162,0.0650593866335756,0.02775758679405602
6,0.06640485540878258,0.022040360162715197,0.044130784348758265,0.013696540677247546,0.043609289133132424,0.027109885207156046
7,0.05533737950731882,0.0336770754385055,0.03055208147221726,0.016634656615238188,0.03084559475270342,0.027486394817404565
8,0.04998214923241699,0.03156539302663596,0.030909415758442024,0.01871439874805606,0.015954617975536253,0.01483367239825024
9,0.035166012138521954,0.03168806651063089,0.03394675719135251,0.03526698106273325,0.010459138450629322,0.004372314251823092
10,0.022670474830417706,0.03714459297791217,0.019474718599249596,0.017570726846808018,0.0024818294628611948,0.0
11,0.020171367368796857,0.03700015849607467,0.015901375737001965,0.01733337009460053,0.001950008863676653,0.0
12,0.014459121742234916,0.03020485952654885,0.015722708593889585,0.018820642352092166,0.0005318205991845417,0.0
13,0.0046411995715815784,0.005873153373228442,0.012685367160979096,0.01185812385364545,0.0001772735330615139,0.0
14,0.0032131381649410924,0.007407380855118932,0.006253350008933357,0.010690811637596317,0.0001772735330615139,0.0
15,0.004462691895751518,0.0,0.0026800071466857246,0.002101479327409427,0.0001772735330615139,0.0
16,0.0014280614066404856,0.0,0.0016080042880114347,0.0029953828846266592,0.0001772735330615139,0.0
17,0.0019635844341306676,0.0,0.0026800071466857246,0.005915476434708077,0.0001772735330615139,0.0
18,0.0003570153516601214,0.0,0.0051813471502590676,0.0060007223596277096,0.0001772735330615139,0.0
19,0.003927168868261335,0.0,0.002858674289798106,0.002960162554763614,0.0001772735330615139,0.0
20,0.0030346304891110316,0.0,0.001965338574236198,0.0028153236503791175,0.0001772735330615139,0.0
21,0.0010710460549803642,0.0,0.0026800071466857246,0.003085330439143472,0.0001772735330615139,0.0
22,0.0010710460549803642,0.0,0.0016080042880114347,0.0032064274526611676,0.0001772735330615139,0.0
23,0.0010710460549803642,0.0,0.0017866714311238164,0.002951569975048613,0.0001772735330615139,0.0
24,0.0010710460549803642,0.0,0.0017866714311238164,0.003162387925021771,0.0001772735330615139,0.0
25,0.0010710460549803642,0.0,0.0026800071466857246,0.006656975693749602,0.0001772735330615139,0.0
26,0.0010710460549803642,0.0,0.0012506700017866715,0.003028010889127001,0.0001772735330615139,0.0
27,0.0010710460549803642,0.0,0.0005360014293371449,0.000624195227144601,0.0001772735330615139,0.0
28,0.0010710460549803642,0.0,0.00017866714311238162,0.0,0.0001772735330615139,0.0
29,0.0010710460549803642,0.0,0.00035733428622476324,0.0,0.0001772735330615139,0.0
30,0.0010710460549803642,0.0,0.0007146685724495265,0.0,0.0001772735330615139,0.0
31,0.0010710460549803642,0.0,0.0016080042880114347,0.0016851646120509536,0.0001772735330615139,0.0
32,0.0010710460549803642,0.0,0.002322672860460961,0.0014199047781300335,0.0001772735330615139,0.0
33,0.0010710460549803642,0.0,0.0021440057173485795,0.0022435612845169072,0.0001772735330615139,0.0
34,0.0010710460549803642,0.0,0.0030373414329104877,0.0004206677408469202,0.0001772735330615139,0.0
35,0.0010710460549803642,0.0,0.0030373414329104877,0.0035690678020148647,0.0001772735330615139,0.0
36,0.0010710460549803642,0.0,0.0032160085760228694,0.003383614589260667,0.0001772735330615139,0.0
37,0.0010710460549803642,0.0,0.0032160085760228694,0.0018110775666051954,0.0001772735330615139,0.0
38,0.0010710460549803642,0.0,0.002858674289798106,0.0023441122847101983,0.0001772735330615139,0.0
39,0.0010710460549803642,0.0,0.0012506700017866715,0.0017027027605708667,0.0001772735330615139,0.0
40,0.0010710460549803642,0.0,0.0017866714311238164,0.0012820350197239466,0.0001772735330615139,0.0
41,0.0010710460549803642,0.0,0.0026800071466857246,0.0007411764957779066,0.0001772735330615139,0.0
42,0.0010710460549803642,0.0,0.002322672860460961,0.0004607313352132933,0.0001772735330615139,0.0
43,0.0010710460549803642,0.0,0.001429337144899053,0.0011017488450752665,0.0001772735330615139,0.0
44,0.0010710460549803642,0.0,0.0017866714311238164,0.0034454691155081075,0.0001772735330615139,0.0


==> data/queueEvdDelay-pdf_3-skip.csv <==
queueLen,fracBlock1,cfi1,fracBlock2,cfi2,fracBlock4,cfi4
1,0.21337579617834396,0.06352843197430912,0.225635593220339,0.07213997722387423,0.19850984566258648,0.08990640386729223
2,0.24416135881104034,0.05499678694727789,0.24364406779661016,0.055778621538467923,0.2325705162320383,0.07667692139731139
3,0.19055201698513802,0.04660672024721102,0.1843220338983051,0.04123143971289303,0.1623203831825439,0.06550795108415844
4,0.14968152866242038,0.04726232535496762,0.12076271186440678,0.028019203827478658,0.10484300159659393,0.04006148068498684
5,0.06687898089171974,0.020563218810817033,0.057733050847457626,0.026594071190364426,0.04523682810005322,0.020356424244674973
6,0.04670912951167728,0.027536997263854453,0.06726694915254237,0.029125746967718493,0.029803086748270355,0.016943693921714995
7,0.03343949044585987,0.025073145612250523,0.04078389830508475,0.017418392632538342,0.03778605641298563,0.01885384692109975
8,0.021231422505307854,0.02563767161905581,0.02701271186440678,0.029002872585935556,0.034060670569451834,0.03719352501105836
9,0.0074309978768577496,0.01010340963622747,0.011652542372881356,0.014165391409963986,0.022352315061202766,0.007458097815325817
10,0.0021231422505307855,0.0016443684061363123,0.011652542372881356,0.02096669512493668,0.027142096860031932,0.017925553440497507
11,0.0010615711252653928,0.0,0.006355932203389831,0.005149972487061732,0.026077700904736562,0.029444425055538955
12,0.00583864118895966,0.0,0.0015889830508474577,1.9581644437496965e-05,0.017562533262373604,0.02538984098000364
13,0.0037154989384288748,0.0,0.001059322033898305,0.0,0.020755721128259713,0.024067331493881818
14,0.0031847133757961785,0.0,0.0005296610169491525,0.0,0.006386375731772219,0.005051819362650916
15,0.004246284501061571,0.0,0.0005296610169491525,0.0,0.007450771687067589,0.004977993192424285
16,0.0021231422505307855,0.0,0.0005296610169491525,0.0,0.009579563597658328,0.006085385745823754
17,0.0021231422505307855,0.0,0.0005296610169491525,0.0,0.004789781798829164,0.00215150553231897
18,0.0015923566878980893,0.0,0.0005296610169491525,0.0,0.0015965939329430547,0.0


==> data/queueEvdDelay-pdf_3.csv <==
queueLen,fracBlock1,cfi1,fracBlock2,cfi2,fracBlock4,cfi4
1,0.17278043593833067,0.08360196123029259,0.24853645556146886,0.08090189561935457,0.2378177966101695,0.07062208205849983
2,0.1972355130249867,0.05674568014347777,0.21075039914848323,0.06051326218158963,0.2468220338983051,0.06320390390876575
3,0.14300903774587986,0.039878846478898916,0.1410324640766365,0.03776048318829681,0.19385593220338984,0.040870876158632705
4,0.09675704412546518,0.03767683470792628,0.09047365620010644,0.03553693799469027,0.12076271186440678,0.03424135736456359
5,0.07549175970228601,0.0279521277944178,0.05747738158594997,0.026274429544773607,0.06779661016949153,0.019632485961600173
6,0.06804891015417332,0.031987342049351324,0.04204364023416711,0.015123417272805346,0.05455508474576271,0.040385488021054156
7,0.043593833067517275,0.016736584316583775,0.03139968068121341,0.01373340332215407,0.024364406779661018,0.01840361839952988
8,0.04678362573099415,0.0339048460046863,0.024481106971793506,0.016816105786018647,0.023834745762711863,0.022283324586150323
9,0.04093567251461988,0.02790344459096755,0.025013304949441192,0.019838583034481053,0.012711864406779662,0.009000218623603035
10,0.02711323763955343,0.02701630533067526,0.021287919105907396,0.01854921261502018,0.010063559322033898,0.012957541696067876
11,0.018607123870281767,0.027630875735211387,0.025013304949441192,0.03634342582427694,0.003707627118644068,0.0
12,0.022328548644338118,0.029247281507833765,0.018094731240021287,0.02934863899826756,0.0015889830508474577,0.0
13,0.017543859649122806,0.04566114251285355,0.021287919105907396,0.028603289776733737,0.001059322033898305,0.0
14,0.007974481658692184,0.010285516394011623,0.015433741351782864,0.029776196801350574,0.0005296610169491525,0.0
15,0.004784688995215311,0.007482249400854147,0.004257583821181479,0.006602432571788523,0.0005296610169491525,0.0
16,0.004253056884635832,0.0,0.007450771687067589,0.019291975141084397,0.0005296610169491525,0.0
17,0.003189792663476874,0.0,0.006386375731772219,0.008530181440760561,0.0005296610169491525,0.0
18,0.000531632110579479,0.0,0.0031931878658861094,0.003900107406900306,0.0005296610169491525,0.0
19,0.003189792663476874,0.0,0.0031931878658861094,0.0,0.0005296610169491525,0.0
20,0.004253056884635832,0.0,0.0015965939329430547,0.0,0.0005296610169491525,0.0
21,0.001594896331738437,0.0,0.0005321979776476849,0.0,0.0005296610169491525,0.0
22,0.001594896331738437,0.0,0.0005321979776476849,0.0,0.0005296610169491525,0.0


==> data/queueEvdDelay.csv <==
queueLen,fracBlock1,cfi1,fracBlock2,cfi2,fracBlock4,cfi4
0,0.001280637472875387,0.0,0.002041098733826887,0.0,0.002070393374741201,0.0
1,0.2492974280530753,0.0,0.2530270532069467,0.0,0.25101734846862284,0.0
2,0.5120771228344776,0.0,0.5190271915865219,0.0,0.47804669094024416,0.0
3,0.7163743730212372,0.0,0.7059779976475473,0.0,0.6028771328621404,0.0
4,0.8393155704172743,0.0,0.8120805369127517,0.0,0.6937245662882845,0.0
5,0.8988652129059799,0.0,0.8874974053829655,0.0,0.749696580281288,0.0
6,0.9381736686706271,0.0,0.9433335639659587,0.0,0.7974941100878133,0.0
7,0.9599445057095087,0.0,0.9705943402753754,0.0,0.8437566930820305,0.0
8,0.9690512610721782,0.0,0.9828409326783367,0.0,0.8830584707646177,0.0
9,0.9752054355946072,0.0,0.994015083373694,0.0,0.9150781751981153,0.0
10,0.9801501191704316,0.0,0.998512419566872,0.0,0.9410294852573714,0.0
11,0.9845612037992246,0.0,0.999896215318619,0.0,0.9625901335046764,0.0
12,0.9867311728504857,0.0,0.9999308102124127,0.0,0.982473049189691,0.0
13,0.9883675429547154,0.0,0.9999654051062064,0.0,0.9911829799386023,0.0
14,0.9932055067411335,0.0,1.0,0.0,0.9978582137502678,0.0
15,0.9964782469495929,0.0,1.0,0.0,0.9999643035625045,0.0
16,0.9982213368432288,0.0,1.0,0.0,1.0,0.0
17,0.9998577069474585,0.0,1.0,0.0,1.0,0.0


==> data/queueEvdDelay_0-800.csv <==
queueLen,fracBlock1,cfi1,fracBlock2,cfi2,fracBlock4,cfi4
1,0.6413135593220339,0.029255958173259412,0.6492172211350293,0.04262152855845067,0.655695583017252,0.04819036752732555
2,0.2723728813559322,0.022975938485625867,0.2661855838225701,0.03266628374307996,0.26616093641665645,0.025078645425362703
3,0.06186440677966102,0.01610430778729581,0.05096216568819308,0.020458011274313282,0.05240833639218565,0.02103789790607402
4,0.009152542372881356,0.004041619599392007,0.016593281148075668,0.01621390602306103,0.011868346996207023,0.006442501299039748
5,0.0060169491525423726,0.007312014717281099,0.008235485975212002,0.012499962969614734,0.005057302500101962,0.005406990478043565
6,0.006186440677966101,0.010418527900217358,0.003057729941291585,0.002575108375448352,0.004363962641217015,0.005798940376849036
7,0.0017796610169491525,0.002385521360078475,0.0015084801043705152,0.0005534512336240369,0.0026510053427953833,0.0041853399115394764
8,0.000211864406779661,0.0002223335671426652,0.0011823222439660795,0.000865799273258072,0.0006117704637220115,0.0004042513598088241
9,0.000211864406779661,0.00022028374299720214,0.00040769732550554466,0.00019569068127674844,0.0003670622782332069,0.00011931400328222245
10,0.000211864406779661,0.0002200417974114593,0.0002446183953033268,0.00010424970012089665,0.0001223540927444023,0.00012379715719687616
11,0.0001271186440677966,0.0002714218466292666,0.0004892367906066536,0.0005225863294173634,0.0001223540927444023,0.0002460283984448233
12,4.2372881355932206e-05,0.0,0.0007746249184605349,0.0005679152931145608,0.0001223540927444023,0.0002458228652993697
13,4.2372881355932206e-05,0.0,0.0004484670580560991,0.000650563294048966,8.156939516293486e-05,0.000132238602923565
14,4.2372881355932206e-05,0.0,0.0001223091976516634,9.734374900679317e-07,0.0001223540927444023,0.00026360290103441227
15,8.474576271186441e-05,0.0,0.00016307893020221786,0.0001240527577414686,0.00020392348790733718,0.0005263314972561066
16,0.0001271186440677966,0.0,4.0769732550554466e-05,0.0,4.078469758146743e-05,0.0
17,8.474576271186441e-05,0.0,8.153946510110893e-05,0.0,4.078469758146743e-05,0.0
18,4.2372881355932206e-05,0.0,0.0001223091976516634,0.0,4.078469758146743e-05,0.0
19,8.474576271186441e-05,0.0,0.0001223091976516634,0.0,4.078469758146743e-05,0.0


==> data/queueEvdDelay_0-skip.csv <==
queueLen,fracBlock1,cfi1,fracBlock2,cfi2,fracBlock4,cfi4
1,0.24546165562096078,0.0,0.25217426977354773,0.0,0.2282748066344046,0.0
2,0.504589799530729,0.0,0.5175172300623564,0.0,0.49104520825578024,0.0
3,0.7040299674803441,0.0,0.7040941910075484,0.0,0.6636472680646895,0.0
4,0.8274811674144815,0.0,0.8112897932392518,0.0,0.7566695619803946,0.0
5,0.8901741242333182,0.0,0.8875533311453889,0.0,0.7995202051536584,0.0
6,0.9319968715267772,0.0,0.9426895306859207,0.0,0.8392273648508913,0.0
7,0.9544724817848763,0.0,0.9711191335740073,0.0,0.8866277867394631,0.0
8,0.9644753632733709,0.0,0.983139153265507,0.0,0.9295197915374115,0.0
9,0.9702795043839789,0.0,0.9940515260912373,0.0,0.9506142201265665,0.0
10,0.9751368707034949,0.0,0.9985231375123071,0.0,0.9648012573933903,0.0
11,0.9806116988432882,0.0,0.9998769281260256,0.0,0.9730322207056292,0.0
12,0.9829580537603425,0.0,0.999917952084017,0.0,0.9775406377962526,0.0
13,0.9849339315852303,0.0,0.9999589760420085,0.0,0.9825453943830913,0.0
14,0.9887621948709505,0.0,0.9999999999999999,0.0,0.9865574719774992,0.0
15,0.9917671757296341,0.0,0.9999999999999999,0.0,0.9887082764610994,0.0
16,0.9936607253118183,0.0,0.9999999999999999,0.0,0.9904041030731687,0.0
17,0.9950191413164287,0.0,0.9999999999999999,0.0,0.9914381436902842,0.0
18,0.9955542748940024,0.0,0.9999999999999999,0.0,0.9933407784257766,0.0
19,0.9959659161075207,0.0,0.9999999999999999,0.0,0.9942507341688382,0.0
20,0.9967480344132055,0.0,0.9999999999999999,0.0,0.9958224759068537,0.0
21,0.9971185115053719,0.0,0.9999999999999999,0.0,0.9991314058816231,0.0
22,0.9972008397480756,0.0,0.9999999999999999,0.0,1.0,0.0
23,0.9972420038694274,0.0,0.9999999999999999,0.0,1.0,0.0
24,0.9972831679907792,0.0,0.9999999999999999,0.0,1.0,0.0
25,0.997324332112131,0.0,0.9999999999999999,0.0,1.0,0.0
26,0.9973654962334828,0.0,0.9999999999999999,0.0,1.0,0.0
27,0.9974066603548346,0.0,0.9999999999999999,0.0,1.0,0.0
28,0.9974889885975383,0.0,0.9999999999999999,0.0,1.0,0.0
29,0.9975301527188901,0.0,0.9999999999999999,0.0,1.0,0.0
30,0.9975713168402419,0.0,0.9999999999999999,0.0,1.0,0.0
31,0.9976536450829456,0.0,0.9999999999999999,0.0,1.0,0.0
32,0.9976948092042974,0.0,0.9999999999999999,0.0,1.0,0.0
33,0.9978594656897047,0.0,0.9999999999999999,0.0,1.0,0.0
34,0.9981064504178158,0.0,0.9999999999999999,0.0,1.0,0.0
35,0.9983534351459268,0.0,0.9999999999999999,0.0,1.0,0.0
36,0.9986827481167414,0.0,0.9999999999999999,0.0,1.0,0.0
37,0.9987650763594451,0.0,0.9999999999999999,0.0,1.0,0.0
38,0.9988062404807969,0.0,0.9999999999999999,0.0,1.0,0.0
39,0.9988474046021487,0.0,0.9999999999999999,0.0,1.0,0.0
40,0.9988885687235005,0.0,0.9999999999999999,0.0,1.0,0.0
41,0.999012061087556,0.0,0.9999999999999999,0.0,1.0,0.0
42,0.9991355534516115,0.0,0.9999999999999999,0.0,1.0,0.0
43,0.9991767175729633,0.0,0.9999999999999999,0.0,1.0,0.0
44,0.9993002099370188,0.0,0.9999999999999999,0.0,1.0,0.0
45,0.9994648664224262,0.0,0.9999999999999999,0.0,1.0,0.0
46,0.9996295229078335,0.0,0.9999999999999999,0.0,1.0,0.0
47,0.999753015271889,0.0,0.9999999999999999,0.0,1.0,0.0
48,0.9998353435145927,0.0,0.9999999999999999,0.0,1.0,0.0
49,0.9999176717572964,0.0,0.9999999999999999,0.0,1.0,0.0
50,0.9999588358786482,0.0,0.9999999999999999,0.0,1.0,0.0


==> data/queueEvdDelay_0.csv <==
queueLen,fracBlock1,cfi1,fracBlock2,cfi2,fracBlock4,cfi4
1,0.20143390718241533,0.0,0.27506338361050237,0.0,0.27481566722073053,0.0
2,0.4202979435882025,0.0,0.49490782519015086,0.0,0.5570898862038103,0.0
3,0.5558751556261539,0.0,0.6491770873619527,0.0,0.7367770532327494,0.0
4,0.6449147812647578,0.0,0.7327575093463968,0.0,0.8438818565400844,0.0
5,0.7282016056325936,0.0,0.7929182243994671,0.0,0.9069598943016665,0.0
6,0.8003262782810288,0.0,0.8445275235271368,0.0,0.9464689084942249,0.0
7,0.8623191516764694,0.0,0.8836319883116325,0.0,0.9740868601628095,0.0
8,0.9069248272013052,0.0,0.915603111168407,0.0,0.9898563696032051,0.0
9,0.9389945477181987,0.0,0.9417730222164926,0.0,0.9947150833226783,0.0
10,0.9611471257459323,0.0,0.9573718361909673,0.0,0.9971444401824149,0.0
11,0.9749710213368824,0.0,0.9740879205878562,0.0,0.9988066317180241,0.0
12,0.9808955480187181,0.0,0.9850027931760561,0.0,0.9992754549716575,0.0
13,0.9842441935345383,0.0,0.9905891452881269,0.0,0.999701657929506,0.0
14,0.9874640449920578,0.0,0.9913626401959521,0.0,0.9997868985210757,0.0
15,0.9895676812776372,0.0,0.9926517983756608,0.0,0.9998295188168606,0.0
16,0.9910273472717126,0.0,0.9938120407373986,0.0,0.999957379704215,0.0
17,0.9921006310908858,0.0,0.9957887499462852,0.0,0.9999999999999999,0.0
18,0.9944189241402998,0.0,0.9982381504877317,0.0,0.9999999999999999,0.0
19,0.9980680891254884,0.0,0.9987967856989388,0.0,0.9999999999999999,0.0
20,0.9999570686472331,0.0,0.9998710841820294,0.0,0.9999999999999999,0.0


==> data/queueEvdDelay_1-800.csv <==
queueLen,fracBlock1,cfi1,fracBlock2,cfi2,fracBlock4,cfi4
1,0.644806431140258,0.03425747614756024,0.6767505817643326,0.04763590720646079,0.6614473127380449,0.05414210506792727
2,0.27374656230167127,0.02684382815146624,0.25724561032367255,0.03191163594965922,0.26618705035971224,0.02988127464115476
3,0.06219589591707214,0.016701808026408037,0.04315633594245822,0.020651690542261514,0.04951333051206094,0.02120784633856905
4,0.006769621324307171,0.004520717963055768,0.013750793314998943,0.02355411365664719,0.01079136690647482,0.007165217172813215
5,0.0044425639940765815,0.009117194988218306,0.005711867992384176,0.017374277241699033,0.004443504020313161,0.008878598167979824
6,0.006558070657922572,0.017421731737408692,0.0031732599957689867,0.0049530629896956955,0.0029623360135421074,0.0062895088504024395


==> data/queueEvdDelay_1-skip.csv <==
queueLen,fracBlock1,cfi1,fracBlock2,cfi2,fracBlock4,cfi4
1,0.24332977588046958,0.0,0.24941476909980848,0.0,0.2266980929933576,0.0
2,0.5020277481323372,0.0,0.511598212385614,0.0,0.4872509106492393,0.0
3,0.7082177161152614,0.0,0.701425835284103,0.0,0.6595243196914506,0.0
4,0.8352187833511205,0.0,0.8048520961906789,0.0,0.7525176773087637,0.0
5,0.8969050160085378,0.0,0.8789104064694616,0.0,0.7930147846582387,0.0
6,0.9363927427961578,0.0,0.9363694403064482,0.0,0.8326548103706878,0.0
7,0.9607257203842048,0.0,0.9674398808257076,0.0,0.8714377544461109,0.0
8,0.9731056563500532,0.0,0.9806341774845713,0.0,0.917720162845511,0.0
9,0.9769477054429028,0.0,0.9923387954884019,0.0,0.9432183415470322,0.0
10,0.9799359658484524,0.0,0.9974462651628007,0.0,0.9603599742875507,0.0
11,0.9839914621131269,0.0,0.9993615662907002,0.0,0.9691450610670664,0.0
12,0.9869797225186766,0.0,0.9995743775271334,0.0,0.974716091707735,0.0
13,0.9899679829242263,0.0,0.9997871887635666,0.0,0.9790014998928647,0.0
14,0.992529348986126,0.0,0.9999999999999999,0.0,0.9847868009427897,0.0
15,0.9967982924226254,0.0,0.9999999999999999,0.0,0.9869295050353545,0.0
16,0.9976520811099253,0.0,0.9999999999999999,0.0,0.9890722091279193,0.0
17,0.9997865528281751,0.0,0.9999999999999999,0.0,0.9903578315834581,0.0


==> data/queueEvdDelay_1.csv <==
queueLen,fracBlock1,cfi1,fracBlock2,cfi2,fracBlock4,cfi4
1,0.19358288770053475,0.0,0.2731749090130593,0.0,0.2672762066765894,0.0
2,0.4124064171122994,0.0,0.4900449582530507,0.0,0.5460344460982351,0.0
3,0.5463101604278074,0.0,0.645686148576322,0.0,0.7303848607271954,0.0
4,0.6380748663101604,0.0,0.7274673517448084,0.0,0.8392515415692112,0.0
5,0.7189304812834224,0.0,0.7859130807107686,0.0,0.9017648309589624,0.0
6,0.7903743315508021,0.0,0.8345108113894242,0.0,0.945141399106953,0.0
7,0.8526203208556149,0.0,0.8700492399914366,0.0,0.9725706995534765,0.0
8,0.9003208556149732,0.0,0.9062299293513167,0.0,0.9891558579630023,0.0
9,0.9304812834224598,0.0,0.9344894026974953,0.0,0.9961726557516478,0.0
10,0.9535828877005347,0.0,0.9501177478056091,0.0,0.9978736976398043,0.0
11,0.9713368983957218,0.0,0.9668165275101691,0.0,0.9993621092919412,0.0
12,0.9792513368983956,0.0,0.9813744380218369,0.0,0.9995747395279608,0.0
13,0.9818181818181817,0.0,0.9899379147934061,0.0,0.9997873697639804,0.0
14,0.9845989304812833,0.0,0.9910083493898523,0.0,1.0,0.0
15,0.9878074866310159,0.0,0.9918646970670092,0.0,1.0,0.0
16,0.9893048128342244,0.0,0.9929351316634554,0.0,1.0,0.0
17,0.990802139037433,0.0,0.9948619139370585,0.0,1.0,0.0
18,0.9922994652406415,0.0,0.99721687004924,0.0,1.0,0.0
19,0.9963636363636361,0.0,0.9985013915649754,0.0,1.0,0.0
20,0.9995721925133687,0.0,0.9997859130807109,0.0,1.0,0.0


==> data/queueEvdDelay_2-800.csv <==
queueLen,fracBlock1,cfi1,fracBlock2,cfi2,fracBlock4,cfi4
1,0.6361552028218694,0.039333829146944006,0.6669017809910068,0.04594506252627024,0.653900458877515,0.05213151141005406
2,0.2776014109347443,0.025138429088103806,0.26274025745018514,0.03296637466471183,0.26897282033180375,0.027795159607606364
3,0.06613756613756613,0.01807180828076401,0.0451419502733204,0.022650021326636946,0.05347687963289799,0.024925603702520685
4,0.006701940035273368,0.0031541314277392205,0.014988538176688415,0.025584018046794048,0.012177903282739145,0.009732247418788451
5,0.003350970017636684,0.007951085094993779,0.0063480867571856815,0.017442379923730905,0.0035298270384751147,0.008298049663646485
6,0.005467372134038801,0.0156662235923922,0.002821371892082525,0.0069894666815452635,0.0022943875750088246,0.005319478196878235
7,0.003703703703703704,0.011016393514623904,0.0007053429730206313,3.128678013225267e-05,0.0030003529827038475,0.0
8,0.0007054673721340388,0.0,0.00035267148651031563,0.0,0.0017649135192375574,0.0


==> data/queueEvdDelay_2-skip.csv <==
queueLen,fracBlock1,cfi1,fracBlock2,cfi2,fracBlock4,cfi4
1,0.2300160227879651,0.0,0.23882185947480483,0.0,0.21050750536097212,0.0
2,0.4769449884279865,0.0,0.5012420156139106,0.0,0.45782701929949965,0.0
3,0.6786540858109311,0.0,0.6855926188786373,0.0,0.6293781272337384,0.0
4,0.8185864340395229,0.0,0.794180269694819,0.0,0.7269478198713367,0.0
5,0.8835677407868969,0.0,0.8605393896380412,0.0,0.7705503931379557,0.0
6,0.927007299270073,0.0,0.9240596167494678,0.0,0.8112937812723374,0.0
7,0.9538899768559729,0.0,0.9634492547906317,0.0,0.8454253037884203,0.0
8,0.9715150436175894,0.0,0.977821149751597,0.0,0.8829521086490351,0.0
9,0.9764999109845113,0.0,0.9893541518807666,0.0,0.9165475339528235,0.0
10,0.9793484066227524,0.0,0.9971611071682045,0.0,0.9442458899213725,0.0
11,0.9827309951931636,0.0,0.9987579843860895,0.0,0.9601501072194425,0.0
12,0.9857575218087947,0.0,0.9996451383960256,0.0,0.9689063616869192,0.0
13,0.989318141356596,0.0,0.9998225691980128,0.0,0.974446032880629,0.0
14,0.9916325440626669,0.0,1.0,0.0,0.9805218012866334,0.0
15,0.9959052875200285,0.0,1.0,0.0,0.9858827734095783,0.0
16,0.9975075663165391,0.0,1.0,0.0,0.9885632594710508,0.0
17,0.9991098451130498,0.0,1.0,0.0,0.9901715511079343,0.0


==> data/queueEvdDelay_2.csv <==
queueLen,fracBlock1,cfi1,fracBlock2,cfi2,fracBlock4,cfi4
1,0.18903962870403426,0.0,0.25281400750402,0.0,0.25686934940613365,0.0
2,0.4039628704034274,0.0,0.4563158835090227,0.0,0.5305796844531112,0.0
3,0.5376651196001428,0.0,0.5963909237091298,0.0,0.7183123559652544,0.0
4,0.6326312031417352,0.0,0.6762551366803644,0.0,0.8287537670625776,0.0
5,0.7117101035344521,0.0,0.7268179381811684,0.0,0.8938131536961532,0.0
6,0.7781149589432347,0.0,0.7709487225299266,0.0,0.9374224428292857,0.0
7,0.8334523384505534,0.0,0.8015008040021439,0.0,0.9682680375819891,0.0
8,0.8834344876829704,0.0,0.8324102197605858,0.0,0.9842226555575253,0.0
9,0.9186004998214924,0.0,0.8663569769519384,0.0,0.9946817940081546,0.0
10,0.9412709746519101,0.0,0.885831695551188,0.0,0.9971636234710158,0.0
11,0.961442342020707,0.0,0.90173307128819,0.0,0.9991136323346925,0.0
12,0.975901463762942,0.0,0.9174557798820796,0.0,0.9996454529338771,0.0
13,0.9805426633345236,0.0,0.9301411470430587,0.0,0.9998227264669386,0.0
14,0.9837558014994646,0.0,0.9363944970519921,0.0,1.0,0.0
15,0.9882184933952162,0.0,0.9390745041986778,0.0,1.0,0.0
16,0.9896465548018567,0.0,0.9406825084866892,0.0,1.0,0.0
17,0.9916101392359874,0.0,0.9433625156333749,0.0,1.0,0.0
18,0.9919671545876475,0.0,0.948543862783634,0.0,1.0,0.0
19,0.9958943234559089,0.0,0.9514025370734321,0.0,1.0,0.0
20,0.9989289539450199,0.0,0.9533678756476683,0.0,1.0,0.0
21,1.0000000000000002,0.0,0.956047882794354,0.0,1.0,0.0
22,1.0000000000000002,0.0,0.9576558870823655,0.0,1.0,0.0
23,1.0000000000000002,0.0,0.9594425585134893,0.0,1.0,0.0
24,1.0000000000000002,0.0,0.961229229944613,0.0,1.0,0.0
25,1.0000000000000002,0.0,0.9639092370912987,0.0,1.0,0.0
26,1.0000000000000002,0.0,0.9651599070930854,0.0,1.0,0.0
27,1.0000000000000002,0.0,0.9656959085224226,0.0,1.0,0.0
28,1.0000000000000002,0.0,0.965874575665535,0.0,1.0,0.0
29,1.0000000000000002,0.0,0.9662319099517598,0.0,1.0,0.0
30,1.0000000000000002,0.0,0.9669465785242093,0.0,1.0,0.0
31,1.0000000000000002,0.0,0.9685545828122207,0.0,1.0,0.0
32,1.0000000000000002,0.0,0.9708772556726817,0.0,1.0,0.0
33,1.0000000000000002,0.0,0.9730212613900303,0.0,1.0,0.0
34,1.0000000000000002,0.0,0.9760586028229408,0.0,1.0,0.0
35,1.0000000000000002,0.0,0.9790959442558512,0.0,1.0,0.0
36,1.0000000000000002,0.0,0.9823119528318741,0.0,1.0,0.0
37,1.0000000000000002,0.0,0.985527961407897,0.0,1.0,0.0
38,1.0000000000000002,0.0,0.9883866356976951,0.0,1.0,0.0
39,1.0000000000000002,0.0,0.9896373056994818,0.0,1.0,0.0
40,1.0000000000000002,0.0,0.9914239771306056,0.0,1.0,0.0
41,1.0000000000000002,0.0,0.9941039842772913,0.0,1.0,0.0
42,1.0000000000000002,0.0,0.9964266571377522,0.0,1.0,0.0
43,1.0000000000000002,0.0,0.9978559942826513,0.0,1.0,0.0
44,1.0000000000000002,0.0,0.999642665713775,0.0,1.0,0.0


==> data/queueEvdDelay_3-800.csv <==
queueLen,fracBlock1,cfi1,fracBlock2,cfi2,fracBlock4,cfi4
1,0.6343007915567282,0.03890777129259324,0.662269129287599,0.048085413290441574,0.6481774960380349,0.05243665954544773
2,0.27651715039577834,0.022186869871624194,0.25857519788918204,0.034826274400481486,0.26782884310618066,0.03145847467842966
3,0.06965699208443271,0.02064532385945187,0.04802110817941953,0.025019460936147143,0.05388272583201268,0.018414474475041253
4,0.005277044854881266,0.005339497297464772,0.015303430079155673,0.020775100540254547,0.012678288431061807,0.010977761350574482
5,0.002638522427440633,0.0,0.0063324538258575196,0.0,0.005810882197569995,0.01375023862052701
6,0.004221635883905013,0.0,0.0063324538258575196,0.0,0.0021130480718436345,0.0
7,0.0036939313984168864,0.0,0.0021108179419525065,0.0,0.0021130480718436345,0.0
8,0.002638522427440633,0.0,0.0005277044854881266,0.0,0.0036978341257263604,0.0


==> data/queueEvdDelay_3-skip.csv <==
queueLen,fracBlock1,cfi1,fracBlock2,cfi2,fracBlock4,cfi4
1,0.21337579617834396,0.0,0.225635593220339,0.0,0.19850984566258648,0.0
2,0.4575371549893843,0.0,0.4692796610169492,0.0,0.4310803618946248,0.0
3,0.6480891719745223,0.0,0.6536016949152543,0.0,0.5934007450771687,0.0
4,0.7977707006369427,0.0,0.7743644067796611,0.0,0.6982437466737625,0.0
5,0.8646496815286624,0.0,0.8320974576271187,0.0,0.7434805747738158,0.0
6,0.9113588110403397,0.0,0.8993644067796611,0.0,0.7732836615220862,0.0
7,0.9447983014861996,0.0,0.9401483050847459,0.0,0.8110697179350718,0.0
8,0.9660297239915074,0.0,0.9671610169491527,0.0,0.8451303885045236,0.0
9,0.9734607218683652,0.0,0.9788135593220341,0.0,0.8674827035657263,0.0
10,0.975583864118896,0.0,0.9904661016949154,0.0,0.8946248004257582,0.0
11,0.9766454352441614,0.0,0.9968220338983053,0.0,0.9207025013304948,0.0
12,0.9824840764331211,0.0,0.9984110169491527,0.0,0.9382650345928684,0.0
13,0.98619957537155,0.0,0.999470338983051,0.0,0.9590207557211281,0.0
14,0.9893842887473462,0.0,1.0000000000000002,0.0,0.9654071314529004,0.0
15,0.9936305732484078,0.0,1.0000000000000002,0.0,0.9728579031399679,0.0
16,0.9957537154989385,0.0,1.0000000000000002,0.0,0.9824374667376262,0.0
17,0.9978768577494693,0.0,1.0000000000000002,0.0,0.9872272485364554,0.0
18,0.9994692144373675,0.0,1.0000000000000002,0.0,0.9888238424693985,0.0


==> data/queueEvdDelay_3.csv <==
queueLen,fracBlock1,cfi1,fracBlock2,cfi2,fracBlock4,cfi4
1,0.17278043593833067,0.0,0.24853645556146886,0.0,0.2378177966101695,0.0
2,0.37001594896331735,0.0,0.4592868547099521,0.0,0.4846398305084746,0.0
3,0.5130249867091972,0.0,0.6003193187865886,0.0,0.6784957627118644,0.0
4,0.6097820308346623,0.0,0.690792974986695,0.0,0.7992584745762712,0.0
5,0.6852737905369484,0.0,0.748270356572645,0.0,0.8670550847457628,0.0
6,0.7533227006911217,0.0,0.790313996806812,0.0,0.9216101694915255,0.0
7,0.796916533758639,0.0,0.8217136774880255,0.0,0.9459745762711865,0.0
8,0.8437001594896332,0.0,0.846194784459819,0.0,0.9698093220338984,0.0
9,0.8846358320042531,0.0,0.8712080894092602,0.0,0.982521186440678,0.0
10,0.9117490696438065,0.0,0.8924960085151676,0.0,0.9925847457627118,0.0
11,0.9303561935140883,0.0,0.9175093134646088,0.0,0.9962923728813559,0.0
12,0.9526847421584264,0.0,0.9356040447046301,0.0,0.9978813559322033,0.0
13,0.9702286018075492,0.0,0.9568919638105375,0.0,0.9989406779661016,0.0
14,0.9782030834662414,0.0,0.9723257051623204,0.0,0.9994703389830508,0.0
15,0.9829877724614567,0.0,0.9765832889835019,0.0,1.0,0.0
16,0.9872408293460926,0.0,0.9840340606705694,0.0,1.0,0.0
17,0.9904306220095694,0.0,0.9904204364023417,0.0,1.0,0.0
18,0.9909622541201489,0.0,0.9936136242682277,0.0,1.0,0.0
19,0.9941520467836258,0.0,0.9968068121341138,0.0,1.0,0.0
20,0.9984051036682616,0.0,0.9984034060670569,0.0,1.0,0.0
21,1.0,0.0,0.9989356040447046,0.0,1.0,0.0
22,1.0,0.0,0.9994678020223523,0.0,1.0,0.0


==> data/queueEvdDelay_4.csv <==
queueLen,fracBlock1,cfi1,fracBlock2,cfi2,fracBlock4,cfi4
1,0.21451104100946372,0.0,0.22502628811777076,0.0,0.21766561514195584,0.0
2,0.24500525762355416,0.0,0.24290220820189273,0.0,0.20399579390115669,0.0
3,0.1892744479495268,0.0,0.18401682439537329,0.0,0.13144058885383805,0.0
4,0.14931650893796003,0.0,0.1167192429022082,0.0,0.0683491062039958,0.0
5,0.06414300736067298,0.0,0.058885383806519455,0.0,0.05152471083070452,0.0
6,0.048370136698212406,0.0,0.06729758149316509,0.0,0.033648790746582544,0.0
7,0.03259726603575184,0.0,0.04206098843322818,0.0,0.035751840168243953,0.0
8,0.019978969505783387,0.0,0.027339642481598318,0.0,0.01892744479495268,0.0
9,0.006309148264984227,0.0,0.011566771819137749,0.0,0.025236593059936908,0.0
10,0.002103049421661409,0.0,0.011566771819137749,0.0,0.03470031545741325,0.0
11,0.002103049421661409,0.0,0.007360672975814932,0.0,0.03890641430073607,0.0
12,0.007360672975814932,0.0,0.002103049421661409,0.0,0.0473186119873817,0.0
13,0.0031545741324921135,0.0,0.002103049421661409,0.0,0.031545741324921134,0.0
14,0.0031545741324921135,0.0,0.0010515247108307045,0.0,0.04100946372239748,0.0
15,0.005257623554153523,0.0,0.0010515247108307045,0.0,0.011566771819137749,0.0
16,0.002103049421661409,0.0,0.0010515247108307045,0.0,0.007360672975814932,0.0
17,0.0031545741324921135,0.0,0.0010515247108307045,0.0,0.0010515247108307045,0.0


==> data/queueEvdDelay_5.csv <==
queueLen,fracBlock1,cfi1,fracBlock2,cfi2,fracBlock4,cfi4
1,0.2092534174553102,0.0,0.22397476340694006,0.0,0.21345951629863302,0.0
2,0.23974763406940064,0.0,0.24185068349106204,0.0,0.19873817034700317,0.0
3,0.1892744479495268,0.0,0.1829652996845426,0.0,0.12828601472134596,0.0
4,0.14826498422712933,0.0,0.12407991587802314,0.0,0.07781282860147214,0.0
5,0.0694006309148265,0.0,0.056782334384858045,0.0,0.04942166140904311,0.0
6,0.0452155625657203,0.0,0.06729758149316509,0.0,0.03995793901156677,0.0
7,0.03470031545741325,0.0,0.03995793901156677,0.0,0.024185068349106203,0.0
8,0.023133543638275498,0.0,0.027339642481598318,0.0,0.02103049421661409,0.0
9,0.00946372239747634,0.0,0.012618296529968454,0.0,0.02103049421661409,0.0
10,0.0031545741324921135,0.0,0.012618296529968454,0.0,0.027339642481598318,0.0
11,0.0010515247108307045,0.0,0.006309148264984227,0.0,0.035751840168243953,0.0
12,0.005257623554153523,0.0,0.002103049421661409,0.0,0.04942166140904311,0.0
13,0.005257623554153523,0.0,0.0010515247108307045,0.0,0.046267087276550996,0.0
14,0.004206098843322818,0.0,0.0010515247108307045,0.0,0.028391167192429023,0.0
15,0.004206098843322818,0.0,0.0010515247108307045,0.0,0.022082018927444796,0.0
16,0.0031545741324921135,0.0,0.0010515247108307045,0.0,0.013669821240799159,0.0
17,0.002103049421661409,0.0,0.0010515247108307045,0.0,0.002103049421661409,0.0
18,0.002103049421661409,0.0,0.0010515247108307045,0.0,0.0010515247108307045,0.0


==> data/queueEvdNoSkip.csv <==
queueLen,fracBlock12,cfi12,fracBlock120,cfi120,fracBlock240,cfi240
1,0.9711330028115811,0.005921093154948658,0.8359339096181202,0.05039606036806026,0.6535701433137874,0.057833926420615356
2,0.008048419290451355,0.003325450570524846,0.13021118284276179,0.028104156371094164,0.28027688985795635,0.03361255655379644
3,0.00023608696585323977,0.000239273672115459,0.024116424116424118,0.01769559157542018,0.04900611782637228,0.017109327952401374
4,0.0001502371600884253,0.00010871027542243352,0.006433964328701171,0.012228356427190563,0.00639302271428269,0.008567703634619745
5,4.292490288240723e-05,6.28847849455976e-05,0.0030200240726556515,0.006385858012433449,0.004466648320243866,0.0062797648251881446
6,4.292490288240723e-05,0.0,6.56526972316446e-05,6.01451938459867e-05,0.0013971506594127733,0.002447439622066451
7,0,0.0,8.75369296421928e-05,7.164620154517252e-05,0.001926374394038824,0.004835196423078728


==> data/queueEvdSkip.csv <==
queueLen,fracBlock12,cfi12,fracBlock120,cfi120,fracBlock240,cfi240
1,0.9823092683571634,0.00454600554926585,0.8467953245687986,0.036736567709967194,0.6593446164926179,0.05381642979630685
2,0.00795311845960653,0.0029053067856144744,0.12802752398095193,0.024510637209603083,0.27132538287191,0.027631787352642684
3,0.0001542155933995726,0.0001142937930456721,0.01998222789309394,0.016996981648953847,0.04901607744286047,0.016974030531539515
4,6.60923971712454e-05,8.876202514885979e-07,0.004078470687415982,0.006269995638390574,0.004088203520515156,0.007026877847824199
5,2.20307990570818e-05,0.0,0.0003645560390986352,0.00016985060779720933,0.0008896608697494122,0.0009011535504259245
6,2.20307990570818e-05,0.0,0.0001594932671056529,0.0001098694584618572,0.0009532080747315131,0.0016872860101789027
7,2.20307990570818e-05,0.0,9.11390097746588e-05,1.4542274157289072e-06,0.0010803024846957148,0.0031222654080483494
8,0,0.0,2.27847524436647e-05,3.672357418107915e-07,0.0010167552797136139,0.003204983349312877
9,0,0.0,0,0.0,0.005528606833442776,0.0
10,0,0.0,2.27847524436647e-05,0.0,0.003939926708890254,0.0
11,0,0.0,0,0.0,0.002478340994301934,0.0
12,0,0.0,0,0.0,2.118240166070029e-05,0.0
13,0,0.0,0,0.0,2.118240166070029e-05,0.0


==> data/requiredK.csv <==
beta,fivex,tenx,twentyx,onex
32,5,8,13,3
40,7,10,16,4
48,8,12,20,5
56,10,14,23,6
64,11,16,27,7
72,13,18,30,8
80,15,20,33,9
88,16,22,37,10
96,18,24,40,11
104,19,26,44,12
112,21,28,47,13
120,22,30,51,14
128,24,33,54,15

==> data/sim-res-dst.csv <==
constTh,k15,cfi15,k25,cfi25,k35,cfi35,k45,cfi45,k55,cfi55,k65,cfi65
15,0.04129580000000001,0.00011505858168943319,0.04068710000000001,7.572630749188825e-05,0.04059020000000001,0.00011062627770283101,0.0405813,9.275581923870776e-05,0.040574,9.752866858519124e-05,0.0405751,9.481285721565428e-05
25,0.010578500000000001,6.955291380999085e-05,0.010337800000000001,7.393439649029405e-05,0.0103562,9.100147167724262e-05,0.0103375,9.225646794984067e-05,0.010342800000000003,8.856462303055313e-05,0.0103408,8.952994856998398e-05
35,0.0028253,4.502579041309549e-05,0.0028068,5.052196115813399e-05,0.0028024,4.389585702655779e-05,0.0028011,4.333421740144846e-05,0.0028031999999999996,4.0958817953451705e-05,0.0028019000000000004,4.1228572454015444e-05
45,0.0007818,2.739318423374691e-05,0.000775,2.8896994667266005e-05,0.0007733999999999999,2.704807249502263e-05,0.0007749,2.8784249968967408e-05,0.0007744,2.8503354204303757e-05,0.0007753,2.8103563554894603e-05
55,0.0002137,5.295689356825986e-06,0.0002149,6.022614823811996e-06,0.00021309999999999998,6.048048276593037e-06,0.00021280000000000002,5.8182228131964855e-06,0.0002134,5.8129439164678005e-06,0.00021329999999999998,5.559644449423005e-06
65,6.36e-05,4.681848235045641e-06,6.33e-05,4.444700494296549e-06,6.37e-05,4.647295377313561e-06,6.34e-05,4.3885131896805316e-06,,,6.33e-05,4.669263334188808e-06

==> data/sim-res.csv <==
queueLen,mineAvgLate,mineCfi,resetAvgLate,resetCfi
25,0.0008468598668901331,2.519687813847279e-05,0.0006904199482200518,2.058755211477161e-05
35,0.00018410999125000876,1.156564489534787e-05,0.00015008999043000958,9.54982610812172e-06
45,4.2749994530005475e-05,5.681198278080157e-06,3.504999758000242e-05,4.661966976375128e-06
55,1.0009999560000442e-05,2.5771380195927704e-06,8.09999998000002e-06,2.0668862199948154e-06
65,1.70999993000007e-06,9.635358808296329e-07,1.34999972000028e-06,7.30249234508023e-07


==> data/stat-adva.csv <==
t,frac
0.0,0.330
0.2,0.336
0.5,0.345
1,0.361
2,0.402
4,0.533


==> data/stat-advc.csv <==
t,c0,c20,c50,c60,c100
0.011,0.334,0.334,0.334,0.333,0.333
0.122,0.395,0.391,0.385,0.383,0.374
0.205,0.461,0.455,0.443,0.440,0.423
0.260,0.524,0.515,0.501,0.496,0.474


==> data/stat-honest.csv <==
t,c0,c20,c50,c60,c100
0.011,0.334,0.334,0.332,0.332,0.330
0.122,0.395,0.384,0.368,0.362,0.338
0.205,0.461,0.442,0.409,0.398,0.348
0.260,0.524,0.497,0.451,0.434,0.359

==> data/theo-eth-frac.csv <==
exRatio,noSkip,skip,ideal
0.011,0.332,0.334,0.330
0.122,0.362,0.395,0.330
0.205,0.398,0.461,0.330


==> data/theo-res-dst.csv <==
queueLen,theoDst
15,0.040536139090791644
25,0.010331616048709937
35,0.002779894373284751
45,0.0007703992493904888
55,0.0002175446648965063
65,6.223485303778635e-05


==> data/timeMeasurement.csv <==
blockHeight,xTime,tTime
2500.0,0.11344615200000001,0.661303706
7500.0,0.09851521199999999,0.6241772600000001
12500.0,0.09698717200000001,0.59442714
17500.0,0.092975654,0.5715715
22500.0,0.09301055,0.5515804360000001
27500.0,0.093918444,0.5977439419999999
32500.0,0.098031276,0.5710682699999999
37500.0,0.099276252,0.622584914
42500.0,0.09620290199999999,0.605850068
47500.0,0.18210899999999997,0.757973618
52500.0,0.26253352599999996,0.8126322679999999
57500.0,0.180437408,0.7691058820000001
62500.0,0.173585026,0.7592759
67500.0,0.317860244,1.030919032
72500.0,0.196272052,0.7645333120000001
77500.0,0.185267758,0.725097738
82500.0,0.23161416200000004,0.84394282
87500.0,0.195288362,0.806846302
92500.0,0.19481104999999999,0.87436587
97500.0,0.171031992,0.740431836
102500.0,0.183919166,0.8016397559999999
107500.0,0.19481567,0.773147652
112500.0,0.21520161200000001,0.8343314920000001
117500.0,0.22839900800000001,0.8631579979999998
122500.0,0.231041516,0.886593522
127500.0,0.24375393599999998,0.868916546
132500.0,0.23916672399999997,0.8781470600000001
137500.0,0.26569428799999995,0.87797878
142500.0,0.24006479800000002,0.8577745459999998
147500.0,0.275775828,0.927536
152500.0,0.311322188,0.996673334
157500.0,0.28094853000000003,1.0154626260000001
162500.0,0.269063354,0.953895046
167500.0,0.32344472,1.099530876
172500.0,0.343563708,1.0856948079999997
177500.0,0.3761295,1.222875344
182500.0,0.35870657600000005,1.106499612
187500.0,0.33764905799999995,1.1385677580000002
192500.0,0.306574758,0.9946834440000001
197500.0,0.30421073400000004,0.953782654
202500.0,0.328279112,1.01945234
207500.0,0.32394216200000003,0.9945396959999998
212500.0,0.304196922,0.978256524
217500.0,0.33582143200000003,1.0479576160000001
222500.0,0.32821770000000006,1.0204761759999998
227500.0,0.349390262,1.142563872
232500.0,0.34207500799999996,1.09495194
237500.0,0.36094591600000003,1.1962105
242500.0,0.33600498799999995,1.0928742900000001
247500.0,0.349245212,1.203769
252500.0,0.353489442,1.112344814
257500.0,0.31668155400000003,1.148311664
262500.0,0.35111413,1.141178462
267500.0,0.366860786,1.133262744
272500.0,0.39235764799999995,1.262414058
277500.0,0.36670614400000007,1.167785704
282500.0,0.367184884,1.2293300139999999
287500.0,0.355072928,1.119150964
292500.0,0.365647166,1.231279266
297500.0,0.373076574,1.170138308
302500.0,0.362689778,1.2132652879999999
307500.0,0.357969456,1.158857802
312500.0,0.345291772,1.1339357520000002
317500.0,0.363162254,1.247128332
322500.0,0.35515535,1.141673016
327500.0,0.386313238,1.2830005720000002
332500.0,0.392879714,1.217204694
337500.0,0.39076626799999997,1.273964538
342500.0,0.392100626,1.2131756459999998
347500.0,0.421690336,1.266512598
352500.0,0.403626392,1.327057242
357500.0,0.383282322,1.2078635919999998
362500.0,0.39082288800000003,1.28637651
367500.0,0.35665386200000004,1.164718332
372500.0,0.393618692,1.3380053619999999
377500.0,0.39298711199999997,1.24455615
382500.0,0.41325733,1.352032838
387500.0,0.428835224,1.25648109
392500.0,0.42869268599999993,1.2841426740000002
397500.0,0.40585888999999997,1.30666159
402500.0,0.40554465,1.2504810320000002
407500.0,0.42124434999999993,1.354364768
412500.0,0.37240175799999997,1.1953919480000001
417500.0,0.384066768,1.303691928
422500.0,0.428875008,1.2557820039999998
427500.0,0.448228064,1.3680540399999999
432500.0,0.395273522,1.191476084
437500.0,0.358676554,1.1818618200000002
442500.0,0.398101282,1.272398328
447500.0,0.7548768119999999,1.598349334
452500.0,0.439250868,1.3858033779999999
457500.0,0.44312919600000006,1.3070160779999997
462500.0,0.4263979560000001,1.365524442
467500.0,0.48111248400000006,1.360806392
472500.0,0.498999554,1.412046644
477500.0,0.7180600920000001,1.5581673879999998
482500.0,0.533209356,1.3797853180000001
487500.0,0.40103325999999995,1.3160984779999998
492500.0,0.437670726,1.2639688839999998
497500.0,0.46939303199999993,1.4185231319999998
502500.0,0.53947274,1.4820073360000001
507500.0,1.051837338,2.2658490319999998
512500.0,0.519725692,1.45886212
517500.0,0.49917354199999997,1.456618906
522500.0,0.874523074,2.0984581080000004
527500.0,0.76210313,1.7548464659999998
532500.0,0.753260154,1.8590650979999999
537500.0,0.461087094,1.369192868
542500.0,0.437347722,1.368838454
547500.0,0.42457295999999994,1.288559604
552500.0,1.0655331700000001,2.2852879500000003
557500.0,1.910285494,3.8382997640000003
562500.0,3.432975756,5.182253688
567500.0,1.7654323140000001,3.678640208
572500.0,1.206725536,2.881596746
577500.0,1.278258646,2.516852404
582500.0,2.55198073,4.3399576
587500.0,2.201348502,3.7619735320000007
592500.0,2.2268119740000003,3.9255549980000004
597500.0,4.794717758,7.433187614
602500.0,2.586430622,4.772146484
607500.0,2.1226600380000002,3.472062116
612500.0,2.704132994,4.948798426
617500.0,3.9336567560000004,5.398817544000001
622500.0,1.8279380539999999,3.563417624
627500.0,1.675297258,3.1741153959999995
632500.0,0.613358652,1.6546323839999997
637500.0,1.659072886,3.0554542700000002
642500.0,1.088083178,2.482823406
647500.0,1.764918812,3.143437548
652500.0,0.5880261560000001,1.433946458
657500.0,1.25783151,2.733444052
662500.0,0.8424417099999999,2.0212531900000004
667500.0,0.39478980599999997,1.294926626
672500.0,1.934715998,3.525954524
677500.0,1.913747138,3.43908793
682500.0,3.7951007320000003,5.653724163999999
687500.0,2.564119958,4.062929519999999
692500.0,2.225810624,3.9968158380000003
697500.0,2.5377104520000002,4.39804584
702500.0,1.205264834,2.640126208
707500.0,0.9210836060000002,2.110389354
712500.0,0.98833958,2.2902811840000004
717500.0,0.9804692300000001,2.181630832
722500.0,1.170192814,2.540718964
727500.0,1.323095602,2.6451829960000004
732500.0,2.2148219580000004,3.7560727440000004
737500.0,2.8149212279999998,4.732746792
742500.0,1.6637917139999998,3.192448192
747500.0,1.079067234,2.346316996
752500.0,1.3050301659999999,2.63509648
757500.0,3.090030032,4.956774392
762500.0,1.679341964,3.07577695
767500.0,1.809377102,3.280120328
772500.0,2.7948949680000004,4.439908934
777500.0,1.102249032,2.231840668
782500.0,0.80163061,1.881333248
787500.0,0.9939917960000001,2.068594656
792500.0,1.0089662339999999,2.243039592
797500.0,1.111663984,2.23776033
802500.0,2.931279748,4.97122932
807500.0,3.065966248,4.857699222
812500.0,1.6629486519999999,3.103097802
817500.0,1.200057308,2.4135538079999996
822500.0,1.569131686,2.9732225339999996
827500.0,1.092219222,2.30419546
832500.0,1.2491858800000002,2.416880564
837500.0,1.253163848,2.6390588499999996
842500.0,2.187075098,3.620728926
847500.0,1.1782534040000001,2.475460436
852500.0,0.9910488380000001,2.109500776
857500.0,0.7609168279999999,1.903944388
862500.0,0.67011652,1.7054352760000002
867500.0,1.119953882,2.465830246
872500.0,1.200716036,2.58954735
877500.0,0.7907721860000001,1.920261434
882500.0,0.733200156,1.882450826
887500.0,1.1218595779999998,2.2865633020000002
892500.0,1.9599621999999999,3.612802738
897500.0,1.6525393,3.249853792
902500.0,1.4738220020000001,2.939213166
907500.0,4.336076392,6.68076489
912500.0,2.3921020680000002,4.263426064000001
917500.0,2.600769764,4.329518876
922500.0,2.605048132,4.223160761999999
927500.0,1.3044723180000002,2.8850443719999994
932500.0,1.107081034,2.436445046
937500.0,0.9780569859999999,2.345768156
942500.0,1.021342796,2.2464200219999997
947500.0,0.9957588540000001,2.325116522
952500.0,1.045782382,2.38664546
957500.0,1.0651580040000002,2.386536432
962500.0,3.410923524,5.238194974
967500.0,0.98118318,2.2231546460000002
972500.0,0.9446122600000001,2.293021316
977500.0,0.9554454740000001,2.158443636
982500.0,1.091940924,2.588408836
987500.0,1.277900462,2.731387162
992500.0,1.150752026,2.5758163560000003
997500.0,1.235743002,2.7001834479999998
1002500.0,1.152334496,2.51535268
1007500.0,1.10231254,2.587456374
1012500.0,1.07001097,2.481469798
1017500.0,1.5939676800000002,3.1714107879999998
1022500.0,1.0625775020000001,2.3160530460000004
1027500.0,1.137921368,2.68926701
1032500.0,1.033167836,2.300409104
1037500.0,1.0164346960000001,2.388887132
1042500.0,1.112189126,2.528967108
1047500.0,1.2780789099999998,2.632454512
1052500.0,1.099896192,2.4802236659999997
1057500.0,1.1734147860000002,2.637278126
1062500.0,1.34134362,2.864785058
1067500.0,1.1432925859999998,2.5714405080000002
1072500.0,1.04469376,2.433701674
1077500.0,1.21831857,2.704537768
1082500.0,1.234075194,2.682107508
1087500.0,1.3071148499999998,2.9003995860000003
1092500.0,1.347257224,2.8784091759999995
1097500.0,1.29382574,2.902411614
1102500.0,1.4314180779999999,2.9586005080000004
1107500.0,1.703855732,3.5216605560000005
1112500.0,1.298134732,2.846117526
1117500.0,1.3757387020000003,2.901852768
1122500.0,1.269076528,2.9333753340000004
1127500.0,1.21877916,2.7084377180000003
1132500.0,1.3976751379999999,3.074420334
1137500.0,1.445043124,3.0662471300000003
1142500.0,1.500648834,3.0977874300000003
1147500.0,1.618328786,3.333020162
1152500.0,1.83293338,3.5695935260000007
1157500.0,1.2283099180000001,2.5998331
1162500.0,1.763314432,3.3637099279999996
1167500.0,1.610876912,3.4329590339999996
1172500.0,1.6949153720000003,3.386041494
1177500.0,2.046915636,4.12240689
1182500.0,1.65258041,3.3551093740000004
1187500.0,1.8846432719999997,3.764147962
1192500.0,1.55624066,3.1749078699999997
1197500.0,2.187836002,4.1027175940000005
1202500.0,1.734092122,3.463316934
1207500.0,2.54158182,4.41171153
1212500.0,2.050335478,4.016014772
1217500.0,2.13135098,4.119970198
1222500.0,2.188714938,4.066038258000001
1227500.0,1.711704128,3.268520166
1232500.0,1.9477580239999999,3.8413771039999998
1237500.0,1.4997801179999999,3.136137132
1242500.0,2.0788214099999998,4.033870296
1247500.0,1.6207525580000002,3.2457566780000002
1252500.0,2.029891882,3.80136947
1257500.0,1.445609514,3.073454056
1262500.0,1.3269956159999998,2.755576368
1267500.0,1.323046054,2.914174284
1272500.0,2.0143461719999998,3.6992789339999996
1277500.0,1.77054438,3.6655306279999995
1282500.0,2.3325941199999995,4.10982205
1287500.0,1.6432448400000002,3.2913246139999996
1292500.0,1.6466866279999999,3.470578512
1297500.0,2.2439240899999997,3.9168585200000003
1302500.0,1.5335387799999998,3.126474124
1307500.0,1.428031272,2.964062732
1312500.0,1.479178474,3.1098948080000004
1317500.0,1.365173902,2.8694231820000002
1322500.0,2.0100000799999997,3.9394962440000003
1327500.0,1.5366466439999997,3.0760985279999997
1332500.0,2.0634016679999996,3.83137667
1337500.0,1.6187200540000002,3.3211197219999993
1342500.0,2.0430971,3.7469909080000003
1347500.0,1.2091260279999998,2.716833568
1352500.0,1.654386892,3.291540952
1357500.0,1.6936506419999997,3.5128514800000006
1362500.0,1.28033406,2.780020484
1367500.0,1.8204443019999998,3.66693563
1372500.0,1.5203715200000003,3.2199300600000003
1377500.0,1.9299096700000002,3.702301696000001
1382500.0,1.471458678,3.1740361519999998
1387500.0,1.4616868779999999,3.0855018260000002
1392500.0,1.8526379719999997,3.64864339
1397500.0,1.320685148,2.836168752
1402500.0,1.969229734,3.807435688
1407500.0,1.577798972,3.328878886
1412500.0,1.500412252,3.282193784
1417500.0,1.617806888,3.2640044240000003
1422500.0,1.886162166,3.7356712059999997
1427500.0,1.7490678899999998,3.6153693579999997
1432500.0,2.35437305,4.387533124
1437500.0,2.100879306,4.14616419
1442500.0,1.8804125779999998,3.8488314459999993
1447500.0,1.8802425859999998,3.882214672
1452500.0,1.855806004,3.745301784
1457500.0,1.946818958,3.9665180179999995
1462500.0,2.731863914,4.779118564
1467500.0,2.3345330140000002,4.376003666
1472500.0,1.7746725420000002,3.840420646
1477500.0,1.987064916,3.944957252
1482500.0,2.1027319060000003,4.155914458
1487500.0,1.8302032179999999,3.7345269780000003
1492500.0,2.05205285,4.15068036
1497500.0,2.224157532,4.257292964
1502500.0,2.6503586539999997,4.791483534
1507500.0,2.3464871719999993,4.628930094
1512500.0,3.4395151660000005,6.0090714940000005
1517500.0,1.887631998,3.886887734
1522500.0,2.8382637760000002,4.9642890500000005
1527500.0,2.271514692,4.3379209759999995
1532500.0,2.003642728,4.09077551
1537500.0,2.5241001360000004,4.911127336
1542500.0,2.069732028,4.044004766
1547500.0,2.550127854,4.888655600000001
1552500.0,2.4147238900000003,4.660128286
1557500.0,2.45530432,4.526866096
1562500.0,1.8392633900000002,3.8387448920000002
1567500.0,1.974338536,4.035492587999999
1572500.0,2.1418965880000003,4.447189359999999
1577500.0,2.0261723660000004,4.0570256119999994
1582500.0,2.63252294,5.03685965
1587500.0,2.858183722,5.232712952
1592500.0,2.4690403319999996,4.880015106
1597500.0,3.96454268,7.046344386
1602500.0,3.5540972519999996,6.346282468000001
1607500.0,2.47038845,4.7995000899999996
1612500.0,2.3452559820000003,4.373430968
1617500.0,2.30015569,4.648357174
1622500.0,2.2763971,4.448819682
1627500.0,2.03092028,3.9551254700000005
1632500.0,1.906607042,3.9912184460000004
1637500.0,2.19857229,4.2732457759999996
1642500.0,1.782811978,3.8263228440000008
1647500.0,1.88355726,3.8797224780000006
1652500.0,1.779970652,3.775852396
1657500.0,3.106953782,5.690500685999999
1662500.0,2.897466618,5.228287896
1667500.0,2.0952757560000004,3.96374611
1672500.0,2.159082852,4.240096306
1677500.0,2.052165794,4.189246962
1682500.0,2.00914735,4.052525394
1687500.0,2.0010208960000004,4.131793324
1692500.0,2.185620228,4.266424652
1697500.0,2.767224028,5.38808232
1702500.0,2.778226814,5.080458161999999
1707500.0,2.308287538,4.632699615999999
1712500.0,2.346176218,4.5884144959999995
1717500.0,6.668166232,9.414239455999999
1722500.0,17.541712526,20.601492522
1727500.0,22.284097432,25.285832252
1732500.0,3.01842883,5.354510714
1737500.0,2.6356630319999996,4.85198463
1742500.0,5.257252498000001,7.902046925999998
1747500.0,4.32224515,6.76220674
1752500.0,3.3083142819999996,5.689939378
1757500.0,2.9377947840000003,5.065009766
1762500.0,2.5630169460000003,4.559587854
1767500.0,2.2474945180000003,4.275736986
1772500.0,2.257841158,4.389725588
1777500.0,2.069299392,4.074045476
1782500.0,2.353134396,4.44336673
1787500.0,2.5861765500000002,4.896724012
1792500.0,2.718565788,4.823578926
1797500.0,5.57185075,9.878240933999999
1802500.0,2.0341662859999996,4.235587322
1807500.0,4.1433816420000005,6.1395994819999995
1812500.0,2.249129666,4.3388241679999995
1817500.0,2.310081916,4.3894629620000005
1822500.0,1.8372642480000003,3.9179998179999993
1827500.0,2.375485672,4.530220038
1832500.0,2.295364362,4.370565291999999
1837500.0,2.11605098,4.0250227679999995
1842500.0,1.9906409979999997,4.02583375
1847500.0,3.5435009639999997,5.74710138
1852500.0,4.68826238,6.908532748000001
1857500.0,2.2748299659999995,4.350870472
1862500.0,2.1797767780000004,4.027151202
1867500.0,2.1240458880000004,4.146188572000001
1872500.0,2.4314499560000002,4.513530052
1877500.0,1.8966365919999997,3.9426901400000003
1882500.0,2.614987048,4.797146563999999
1887500.0,2.2760425320000004,4.470383594
1892500.0,1.9850924040000002,4.022240946
1897500.0,1.7789081120000003,3.5883066680000004
1902500.0,1.634365212,3.639125716
1907500.0,2.174169584,4.161838576
1912500.0,1.9468963340000003,3.9473373119999997
1917500.0,3.2451336620000006,5.5129636280000005
1922500.0,6.996311346000001,9.724959898
1927500.0,2.6188732519999998,4.714704398
1932500.0,2.982350748,5.550479996
1937500.0,2.6204065119999997,5.028595222000001
1942500.0,2.584970506,4.811597858
1947500.0,3.444578028,6.181109254000001
1952500.0,2.81569221,5.314928472
1957500.0,3.642513854,6.745862236000001
1962500.0,2.99194818,5.49589367
1967500.0,3.1873976940000004,5.690600428
1972500.0,3.272675538,5.443610682
1977500.0,2.563987802,4.710741542
1982500.0,2.498490716,4.812307166
1987500.0,2.372915078,4.646692754
1992500.0,2.633974722,4.989832448
1997500.0,2.764814196,5.206732743999999
2002500.0,2.64960783,5.045127826
2007500.0,2.547817956,4.8091453600000005
2012500.0,2.3129460079999995,4.53703235
2017500.0,2.183133792,4.208755164
2022500.0,2.181817376,4.2263175440000005
2027500.0,2.375500654,4.65208102
2032500.0,3.3191276899999997,5.543443798
2037500.0,2.4144597780000003,4.459371515999999
2042500.0,2.5310767739999998,4.738697416
2047500.0,2.597763758,4.948529832
2052500.0,2.584431098,4.849717162
2057500.0,2.4459919119999998,4.646551240000001
2062500.0,2.134919848,4.2566142
2067500.0,2.078291436,4.004275010000001
2072500.0,2.101111454,4.251450106
2077500.0,2.242559106,4.35171332
2082500.0,2.89002799,5.3220592380000005
2087500.0,2.462443638,4.63758045
2092500.0,2.529389746,4.939230718
2097500.0,2.651726736,4.882977948
2102500.0,2.1381417099999998,4.171265856
2107500.0,2.1826110379999997,4.29984639
2112500.0,2.3983737159999996,4.498340272
2117500.0,2.127447272,4.246318494
2122500.0,3.7123149279999996,7.170129662000001
2127500.0,2.649801818,5.001495912
2132500.0,2.602598784,4.893872448000001
2137500.0,2.679517916,5.185545058
2142500.0,2.308662044,4.454640002
2147500.0,2.9723731460000002,5.469905775999999
2152500.0,1.76241708,3.836889278
2157500.0,2.435846192,4.545356914
2162500.0,2.642675662,5.052698894
2167500.0,2.636817652,4.8645346720000004
2172500.0,2.5159268459999997,4.9252355439999995
2177500.0,2.6091011060000002,4.931349424
2182500.0,3.195254632,5.713813436
2187500.0,2.550653686,5.047031319999999
2192500.0,2.366109096,4.50135811
2197500.0,2.7519763100000003,5.29754908
2202500.0,2.509538598,4.729621758
2207500.0,2.875282052,5.41969682
2212500.0,2.407132078,4.568098014
2217500.0,2.565567166,4.807343266
2222500.0,3.2589566139999997,5.848476328
2227500.0,3.0100047199999995,5.44190167
2232500.0,2.18948737,4.351497322
2237500.0,2.2076611299999995,4.228641658000001
2242500.0,2.183643656,4.261082706
2247500.0,2.495784982,4.5597159959999995
2252500.0,2.249499526,4.579379638
2257500.0,3.2407324859999997,5.864855951999999
2262500.0,2.534064214,4.7937365640000005
2267500.0,3.3725912540000005,6.09761228
2272500.0,2.694638882,5.025650934
2277500.0,2.572045636,4.981628678
2282500.0,5.579692234,7.466362158000001
2287500.0,10.210554836000002,12.211612204
2292500.0,2.6775588459999997,4.962714432
2297500.0,2.5977051959999997,5.004768872
2302500.0,2.772218628,5.144627088
2307500.0,35.973416029999996,38.633430933999996
2312500.0,17.05401772,18.796340492
2317500.0,36.690791382,39.00035416400001
2322500.0,41.491560528,43.653968802
2327500.0,28.943229732000002,38.801580266
2332500.0,50.083518992,52.668290226
2337500.0,45.209314338,47.200487732
2342500.0,7.7623772980000005,10.494163618
2347500.0,2.2672040159999995,4.389700108
2352500.0,3.3901905979999998,5.345016426
2357500.0,19.868045558000002,22.299641293999997
2362500.0,52.141447356,54.870122771999995
2367500.0,34.894121226,37.698192394
2372500.0,18.017137591999997,20.226268559999998
2377500.0,14.101022128,16.773266306
2382500.0,63.268648078,65.77339276800001
2387500.0,55.21251446,57.47605127
2392500.0,84.286389916,87.08587922
2397500.0,104.843193202,108.31733709
2402500.0,118.98181462400001,122.166206236
2407500.0,98.426146818,101.28625391199999
2412500.0,87.00218249599999,90.09651091799999
2417500.0,21.39676768,24.119543991999997
2422500.0,75.698250294,135.35206255600002
2427500.0,144.21507623399998,241.99560143399998
2432500.0,121.17233969400002,196.719430292
2437500.0,37.256296606,51.69722016
2442500.0,26.469189632,42.818541332
2447500.0,31.074102749999998,50.638929368
2452500.0,36.28063774,58.733904012
2457500.0,32.035648046,51.219213659999994
2462500.0,31.713483838,50.584274754
2467500.0,115.16584353600003,117.98299742400002
2472500.0,143.14245586,145.37811148999998
2477500.0,3.3296729079999996,6.170765368
2482500.0,3.267980876,5.86121819
2487500.0,2.138895358,4.264619250000001
2492500.0,2.298341598,4.577542742
2497500.0,3.6111934160000003,6.266022718
2502500.0,2.5768841080000002,4.842658792
2507500.0,3.142644716,5.751177724
2512500.0,2.793123776,5.29084529
2517500.0,2.8745803720000005,5.244008622
2522500.0,2.7041593739999996,5.308095224
2527500.0,2.590592224,5.0407771640000005
2532500.0,2.5498924880000002,4.83527408
2537500.0,2.494227322,4.799399676
2542500.0,2.992331346,5.463142814
2547500.0,3.2473136060000005,5.95540228
2552500.0,2.697300758,5.1171167120000005
2557500.0,2.60543482,5.0348557220000005
2562500.0,2.5814876579999995,4.7762176059999994
2567500.0,2.0769002939999996,4.095480848000001
2572500.0,2.233034236,4.462446734
2577500.0,2.109040792,4.071730188
2582500.0,2.697644952,5.1498119540000005
2587500.0,2.4949241580000003,4.580358444
2592500.0,2.834882306,5.3300311879999995
2597500.0,2.932166518,5.269878380000001
2602500.0,2.578369388,4.987280998
2607500.0,2.652482628,4.9978935600000005
2612500.0,2.5811774899999995,4.8604493159999995
2617500.0,2.870315536,5.454041808
2622500.0,2.4683264300000003,4.712978168
2627500.0,2.815955242,5.457453744
2632500.0,2.778827846,5.253018034000001
2637500.0,2.83822335,5.339529926
2642500.0,2.5987262819999994,4.812229356
2647500.0,2.451084088,4.864004486000001
2652500.0,2.5940267919999997,4.853787602
2657500.0,2.4538286219999996,4.657792464
2662500.0,2.553409592,4.8837064539999995
2667500.0,2.680348006,4.9622523979999995
2672500.0,2.6299290639999997,4.923043104
2677500.0,52.948711229999994,69.61320115400001
2682500.0,127.624136864,166.823444412
2687500.0,32.57622189,43.50053991
2692500.0,81.31489964200001,107.57470164599998
2697500.0,99.60899084400002,131.46311681
2702500.0,153.057712916,201.15753287399997
2707500.0,159.894679812,210.160579912
2712500.0,154.30369695000002,205.51426852199998
2717500.0,52.169789945999995,70.336981128
2722500.0,3.3320253639999997,5.687806935999999
2727500.0,2.119835488,4.1782130539999995
2732500.0,2.1977949199999998,4.180154901999999
2737500.0,2.402227046,4.573477764
2742500.0,2.115203046,4.2270465800000006
2747500.0,2.34286502,4.44077983
2752500.0,2.396463228,4.6724042820000005
2757500.0,2.7387699960000003,5.061459418
2762500.0,2.4785210119999994,4.7733221619999995
2767500.0,2.0636149259999996,4.079953897999999
2772500.0,2.3410476219999996,4.607349384
2777500.0,2.260652428,4.326768245999999
2782500.0,2.1316195639999997,4.22917639
2787500.0,2.283941032,4.569888106
2792500.0,2.0676851739999997,4.138110387999999
2797500.0,2.38154969,4.711406274000001
2802500.0,2.7639496479999996,5.083099234
2807500.0,2.8037698279999996,5.426404086
2812500.0,2.733969118,5.134501486
2817500.0,2.60382196,5.048936064
2822500.0,2.0858984080000003,4.121373926
2827500.0,2.061570954,4.064732331999999
2832500.0,2.462665884,4.931463764
2837500.0,2.42543258,4.6199441839999995
2842500.0,2.5016507040000002,4.770280870000001
2847500.0,2.683937004,5.055743113999999
2852500.0,3.3037655839999998,5.937137898
2857500.0,3.089056592,5.524647797999999
2862500.0,2.349105586,4.53745394
2867500.0,2.0136098959999997,4.026059478
2872500.0,1.984797764,3.88904096
2877500.0,1.7754975440000003,3.6736325020000002
2882500.0,2.3787702299999998,4.404764097999999
2887500.0,2.221611566,4.482898895999999
2892500.0,2.46374644,4.641832002
2897500.0,2.723446166,5.088857114
2902500.0,2.49721022,4.68758245
2907500.0,2.229747264,4.313626778000001
2912500.0,2.120668464,4.321918104
2917500.0,2.250342712,4.347637799999999
2922500.0,2.240618178,4.515917274
2927500.0,3.3622314620000004,5.747670634
2932500.0,2.752787194,5.366290534
2937500.0,2.8776042580000003,5.237846206
2942500.0,2.647365528,5.141020218
2947500.0,2.502168068,4.763036324000001
2952500.0,2.40823375,4.585321378000001
2957500.0,2.583072608,4.978420698
2962500.0,2.443535536,4.680215984
2967500.0,2.9440054860000004,5.54877527
2972500.0,2.61178373,4.93270989
2977500.0,2.4504002180000004,4.904580102
2982500.0,2.909544508,5.37421463
2987500.0,2.9776003080000004,5.5745284040000005
2992500.0,2.348883168,4.548693634
2997500.0,2.166816934,4.316246523999999
3002500.0,2.40358054,4.761519487999999
3007500.0,2.6355144779999997,4.88190026
3012500.0,2.806225702,5.286636292
3017500.0,2.6692272580000003,5.020951912
3022500.0,2.587560002,5.030000444000001
3027500.0,2.6291398220000004,4.87634096
3032500.0,2.6516715600000005,5.1529110099999995
3037500.0,2.465661596,4.692261574
3042500.0,2.777210024,5.2721725919999995
3047500.0,2.771861962,5.31808546
3052500.0,3.184449404,5.8211513319999995
3057500.0,2.7710209999999997,5.347708004
3062500.0,2.91445533,5.438454812000001
3067500.0,2.888163514,5.541804679999999
3072500.0,2.7686211779999996,5.095609104
3077500.0,2.997282848,5.439309016
3082500.0,2.453660552,4.808999626
3087500.0,2.710433664,5.114003718
3092500.0,2.618808542,5.089599678
3097500.0,2.603494854,4.9174433440000005
3102500.0,2.801175854,5.364767295999999
3107500.0,2.818436196,5.138686991999999
3112500.0,2.7381104439999997,5.225182064
3117500.0,2.580581772,4.885562591999999
3122500.0,2.7195570160000004,5.144724692
3127500.0,2.82336818,5.395362002000001
3132500.0,2.886780474,5.283426306
3137500.0,3.1313150739999998,5.726724752
3142500.0,3.1022777479999997,5.624112526
3147500.0,3.0033231399999996,5.644203368
3152500.0,3.090284486,5.696875872
3157500.0,3.5036622780000006,6.459675418000001
3162500.0,3.1150624199999997,5.720564337999999
3167500.0,2.6776377819999997,5.010498994
3172500.0,3.3218843519999997,6.298458172
3177500.0,3.663065866,6.422317162
3182500.0,3.49513255,6.513349614
3187500.0,3.490439206,6.1887912
3192500.0,3.1864308360000004,5.992917328
3197500.0,2.806192608,5.180481942
3202500.0,3.1843267839999996,5.921437302
3207500.0,2.93339273,5.4447922019999995
3212500.0,2.813008774,5.21090636
3217500.0,2.9734480960000003,5.667138840000001
3222500.0,3.8274561179999997,6.697381838
3227500.0,3.0987533020000004,5.77280429
3232500.0,3.291240432,5.799601136000001
3237500.0,2.8636210939999995,5.4235104
3242500.0,3.228807932,5.9100898520000005
3247500.0,3.725388158,6.679621762
3252500.0,2.998335738,5.501591742
3257500.0,3.2403547639999997,5.9609933779999995
3262500.0,3.5193766659999994,6.421395243999999
3267500.0,3.770674456,6.651675796
3272500.0,3.7347750200000003,6.908772904000001
3277500.0,4.462346180000001,7.691110166
3282500.0,3.903296628,7.233348652000001
3287500.0,3.683873294,6.650802412
3292500.0,3.3669826520000004,6.132757504000001
3297500.0,3.3252791100000003,6.217111016
3302500.0,3.3422968640000006,6.193212562
3307500.0,3.7730076700000006,6.708978508
3312500.0,3.073858918,5.5489190520000005
3317500.0,3.8263520619999998,6.888065828
3322500.0,3.8453921140000005,6.793736131999999
3327500.0,3.8232189020000007,7.029034614000001
3332500.0,3.8897490359999995,7.062603584
3337500.0,4.129954240000001,7.266834263999999
3342500.0,4.579230284,8.416409925999998
3347500.0,5.292050362,9.10679302
3352500.0,4.511056266,8.190081472000001
3357500.0,5.453196364,9.496403594
3362500.0,6.594450346,11.490317447999999
3367500.0,6.652433818,11.109440484
3372500.0,5.086589108,9.254765568
3377500.0,5.060023564,8.931285886
3382500.0,5.024987096,8.801564572
3387500.0,4.84003873,8.56200602
3392500.0,5.089044918,8.72014289
3397500.0,4.850033662,8.68927463
3402500.0,4.6672259259999995,8.245720236
3407500.0,5.167347469999999,9.355220974
3412500.0,5.732521894,9.556230804
3417500.0,4.605969384,8.261527138
3422500.0,5.05132801,8.701629868000001
3427500.0,6.452199366,10.831307232
3432500.0,5.78836926,9.825644326
3437500.0,5.1229673280000005,8.92930887
3442500.0,5.843794969999999,10.038437888
3447500.0,6.7242940419999995,11.493019177999999
3452500.0,6.370788134,10.979078088
3457500.0,4.920530104000001,8.480186970000002
3462500.0,5.70987593,9.769785072
3467500.0,6.971110968,11.90589893
3472500.0,5.869486854,10.138935826
3477500.0,5.827509513999999,10.274256317999999
3482500.0,5.59438668,9.490508014000001
3487500.0,6.171697394000001,10.834788992
3492500.0,6.24004449,10.432437248000001
3497500.0,4.50261039,8.213219338000002
3502500.0,4.847092546,8.43293142
3507500.0,5.29649362,9.021523136
3512500.0,4.85381175,8.62618747
3517500.0,5.1396740439999995,8.836019478
3522500.0,5.679643744,9.747674964
3527500.0,5.90616479,9.862272806
3532500.0,5.4573096439999995,9.38393436
3537500.0,5.57980336,9.537803618
3542500.0,4.970916968,8.836953394
3547500.0,5.088507552,8.795734346
3552500.0,5.688211814000001,9.578450004000002
3557500.0,5.743838876,10.023255622
3562500.0,6.841760846000001,11.412135356
3567500.0,6.427892768,11.22014192
3572500.0,5.929584402000001,10.058233604
3577500.0,6.044617962,10.13670162
3582500.0,5.429434072,9.269424932
3587500.0,6.13196837,10.667130658
3592500.0,5.92285576,9.951865246
3597500.0,6.9124596359999995,11.382367552
3602500.0,6.572172008,11.203814428000001
3607500.0,7.369166146,12.397904512
3612500.0,7.162693590000001,11.985489752
3617500.0,7.021911456,11.540384208
3622500.0,6.704388774000001,11.546478816
3627500.0,7.493673300000001,12.506367410000001
3632500.0,8.434136163999998,13.625999422
3637500.0,8.7106128,14.426206024000003
3642500.0,7.161583024,12.09268153
3647500.0,7.995374350000001,13.806486156000002
3652500.0,8.260939666,13.623488014
3657500.0,7.020137163999999,12.033592736000001
3662500.0,7.209137168,12.116246942
3667500.0,8.098766968,13.767875486
3672500.0,8.65890428,14.308186560000001
3677500.0,8.472355204000001,13.908036784000002
3682500.0,8.622888433999998,14.468561432
3687500.0,8.90505587,14.621559542
3692500.0,8.847015811999999,14.942890698
3697500.0,8.57389503,14.181997417999998
3702500.0,8.633049468000001,14.417108056
3707500.0,9.396069662,15.190796318000002
3712500.0,11.003601819999998,17.88456071
3717500.0,10.676373415999999,17.278151886
3722500.0,12.248803625999999,19.706628718
3727500.0,12.461326052,19.631390414
3732500.0,14.739579580000003,23.579839564
3737500.0,12.235326428,19.856950386
3742500.0,13.603651766,21.464199069999996
3747500.0,14.516212534,23.337243479999998
3752500.0,16.32044464,25.720652454
3757500.0,17.128661564,27.200277234
3762500.0,17.5388676,27.588968072
3767500.0,16.571231868,26.08336734
3772500.0,14.418768394000002,23.22343631
3777500.0,14.03666467,21.854363148
3782500.0,14.601861512000003,23.312404616
3787500.0,15.029738231999998,23.668781566000003
3792500.0,17.691858696,27.652829428000004
3797500.0,17.319031522000003,27.346065610000004
3802500.0,20.436956514,31.586796496
3807500.0,22.443566954,33.036137913999994
3812500.0,18.93417131,29.024608196
3817500.0,18.138756336,27.872621478
3822500.0,18.607489826000002,28.868717047999997
3827500.0,18.91163802,29.803346348000005
3832500.0,19.844269166,30.567219448
3837500.0,20.170193922,31.811548216000002
3842500.0,19.221198452,29.862216494000005
3847500.0,20.37776698,31.43638533
3852500.0,22.057705226,34.572807504000004
3857500.0,22.46024033,34.832465375999995
3862500.0,28.307899839999997,43.465724572
3867500.0,24.671730856,37.983950396
3872500.0,23.943535272,37.571045814
3877500.0,23.610498877999998,36.119422963999995
3882500.0,24.272088194,37.368922776000005
3887500.0,23.982682954,36.40905994800001
3892500.0,23.151179022,35.343647612
3897500.0,26.933162069999998,42.129392062
3902500.0,29.878339066000002,45.845659106
3907500.0,23.923771154,36.27623079800001
3912500.0,28.194863543999997,43.388289441999994
3917500.0,29.561200835999998,46.246010614
3922500.0,25.531325542,39.135700342
3927500.0,25.039766013999998,38.788513226
3932500.0,30.794352246,47.389264442000005
3937500.0,28.975884398,43.445760719999996
3942500.0,31.884751244,48.614756528
3947500.0,31.433512757999996,47.03125368
3952500.0,30.13009586,45.509288352
3957500.0,28.077469092,41.938582966000006
3962500.0,29.339488838,44.331374662
3967500.0,35.023455862,52.63972314200001
3972500.0,34.799234238,51.159318788
3977500.0,33.014294064000005,49.286012602
3982500.0,32.56164316,48.374924199999995
3987500.0,33.382462084,50.424240651999995
3992500.0,29.054653452,43.506759706
3997500.0,26.945197259999997,41.463356608
4002500.0,35.716292722,52.695986616
4007500.0,39.33395258,59.02272001400001
4012500.0,38.307857196,57.106997708
4017500.0,34.68361276,51.07574154
4022500.0,33.95449034600001,51.18791691599999
4027500.0,29.122221307999997,43.659225662
4032500.0,34.416977114,51.500703720000004
4037500.0,32.025530016,48.210224100000005
4042500.0,37.242525322,55.54510742200001
4047500.0,33.206761078,49.403676978
4052500.0,31.481100633999997,46.590484034
4057500.0,26.886954267999997,41.061226564
4062500.0,33.480136226,49.39024353800001
4067500.0,36.95167108,55.14535562
4072500.0,31.711239216000006,47.683877132
4077500.0,30.032789690000005,44.452974476
4082500.0,30.468784881999994,45.685466514000005
4087500.0,31.019292894000003,46.494934232
4092500.0,35.64668166,48.53752591799999
4097500.0,33.101545253999994,48.386714606
4102500.0,35.40413098,52.50493897200001
4107500.0,36.385600491999995,53.15765602800001
4112500.0,40.47218299399999,59.529333824
4117500.0,41.843705144,61.00147657
4122500.0,42.639704652000006,62.61564075
4127500.0,44.941539506,65.104122566
4132500.0,50.258909548,74.27241468799998
4137500.0,44.894011504000005,65.80808843199999
4142500.0,53.294103856,78.26815990600001
4147500.0,56.188509768,81.68985034
4152500.0,51.60776535200001,75.751386324
4157500.0,61.621231636000005,90.90586233600001
4162500.0,70.44069193,99.820070218
4167500.0,67.349718208,98.42436233
4172500.0,63.128105858,92.090521952
4177500.0,58.659012678,84.615951358
4182500.0,53.356654472,76.82390516999999
4187500.0,58.20441402200001,83.21053706000001
4192500.0,52.936117718,78.772875712
4197500.0,52.599423699999996,77.25282249600001
4202500.0,60.516373638000005,88.038285754
4207500.0,56.25838305599999,81.72247898399999
4212500.0,65.75665617599999,96.117145266
4217500.0,73.305673856,106.56077053399999
4222500.0,70.03717564,101.92235002600002
4227500.0,70.16330616399999,101.7391153
4232500.0,58.423068026,84.45984021000001
4237500.0,78.40131206800001,111.60249474599999
4242500.0,84.720456826,121.35454674200001
4247500.0,82.81543550999999,119.75837719
4252500.0,84.013228666,119.9185357
4257500.0,65.250248938,94.82343304599999
4262500.0,71.202169316,102.969110472
4267500.0,76.476624156,109.84729836000001
4272500.0,73.31388231800001,107.117934014
4277500.0,82.24321685800001,117.30155276800001
4282500.0,65.875518434,95.96267797600001
4287500.0,70.49230755399999,100.992421474
4292500.0,70.288029366,101.39253136399999
4297500.0,70.11951761,99.777458796
4302500.0,70.782879806,101.986141468
4307500.0,67.53379257200001,97.05197629599999
4312500.0,78.68202813399999,113.117688118
4317500.0,83.03616926599999,118.805090044
4322500.0,81.550794628,115.85816913000001
4327500.0,72.583315496,105.212816138
4332500.0,79.547224094,114.89018465
4337500.0,80.022079768,115.404728314
4342500.0,80.801233422,115.07104744
4347500.0,77.585038224,112.104450896
4352500.0,81.47139995,117.74573840000001
4357500.0,85.91989334800002,122.32905301800002
4362500.0,92.02614173399999,131.682499394
4367500.0,81.183648064,115.87538894
4372500.0,54.38030945999999,80.877932982
4377500.0,50.026016831999996,73.890576034
4382500.0,48.868370408000004,72.21383297
4387500.0,45.944391676,66.574611324
4392500.0,49.516980888,73.720894776
4397500.0,47.5635819,70.350557284
4402500.0,39.95311935,59.60572215399999
4407500.0,39.78021115000001,59.95831714999999
4412500.0,37.914547848,58.065991534
4417500.0,44.813009004,68.829968942
4422500.0,49.66223890199999,73.84269295200001
4427500.0,50.738953124000005,76.003462424
4432500.0,50.293884664000004,75.24394244
4437500.0,48.413756124,72.33184916600001
4442500.0,46.110052882,70.662983766
4447500.0,48.019201132,71.847507728
4452500.0,50.205276364,76.434168554
4457500.0,55.28902489,82.80190157599999
4462500.0,58.31113690199999,86.978392576
4467500.0,57.955835893999996,85.50157863800001
4472500.0,64.284576796,93.478642836
4477500.0,63.11593996999999,91.471268194
4482500.0,58.678769252,85.37714875
4487500.0,51.765866736,75.48494888799999
4492500.0,41.284941960000005,60.336030197999996
4497500.0,46.15261023800001,67.79444897
4502500.0,51.556016102,75.392570936
4507500.0,53.150517166,78.349099896
4512500.0,51.435089510000005,75.058826394
4517500.0,57.36354669999999,84.08124089799999
4522500.0,52.369600434,77.078349026
4527500.0,50.786936836,74.231705342
4532500.0,46.499443164000006,69.879507334
4537500.0,48.013902642,72.31723953000001
4542500.0,48.642603,73.624777834
4547500.0,53.288460128,78.533121874
4552500.0,58.157006988000006,86.724155798
4557500.0,60.256957136,88.59005776400001
4562500.0,54.846652536,81.973281412
4567500.0,57.833975425999995,84.187912274
4572500.0,55.641872414000005,82.134106484
4577500.0,53.44906890399999,79.64055326799999
4582500.0,54.257485452000004,79.314992616
4587500.0,61.336784614,89.49502955400001
4592500.0,59.55511564199999,87.64192950200001
4597500.0,59.062204527999995,87.536649986
4602500.0,60.988215654,88.922773358
4607500.0,62.70955497600001,91.85416839000001
4612500.0,60.36086313,89.389189456
4617500.0,61.895858499999996,90.60088126
4622500.0,57.699263654,85.23181251999999
4627500.0,66.91793171600001,95.454326838
4632500.0,80.63844674799999,118.11107421599999
4637500.0,72.63170845399999,106.56242172
4642500.0,77.984749434,114.351631258
4647500.0,72.450670528,105.56685832400001
4652500.0,73.471807202,107.362037812
4657500.0,94.47899166600001,130.415486864
4662500.0,81.648524522,115.298067808
4667500.0,88.123634176,126.616581608
4672500.0,93.522995418,133.37867504
4677500.0,97.15745633799999,139.31412999
4682500.0,100.074455668,144.08768492000002
4687500.0,90.092856272,130.524117552
4692500.0,93.615720808,132.623063778
4697500.0,112.857694358,156.918954526
4702500.0,113.38450769600001,157.086754132
4707500.0,114.504201062,158.415917488
4712500.0,121.351481192,169.045322006
4717500.0,125.2763824,174.52511383799998
4722500.0,131.298948178,185.063984358
4727500.0,128.07659143,180.059397456
4732500.0,131.90325304599997,186.08815227600002
4737500.0,119.20375243600002,168.13556832400002
4742500.0,122.73232744,172.425448308
4747500.0,120.77301232599999,172.113839568
4752500.0,125.3154236,176.471857468
4757500.0,139.709308868,200.50155314600002
4762500.0,128.79728165799997,185.05073094600002
4767500.0,125.213684498,182.295868178
4772500.0,120.56925792,176.105781058
4777500.0,123.08674610799999,177.720641014
4782500.0,115.51312082,164.60877503799998
4787500.0,100.993787478,144.177448822
4792500.0,94.427356762,135.777331846
4797500.0,94.76670277400001,135.371101954
4802500.0,111.858399584,162.239986716
4807500.0,115.65766405199999,166.70036662400003
4812500.0,117.930156824,170.62387644599997
4817500.0,123.14443175999999,179.25368126599997
4822500.0,121.39161099599998,180.656945396
4827500.0,106.21108529400001,156.59717122
4832500.0,106.427284666,153.884601154
4837500.0,122.308330404,171.08224169000002
4842500.0,143.625230806,202.49084194999998
4847500.0,143.439332268,202.798834998
4852500.0,141.16551023600002,203.294219006
4857500.0,140.519156158,201.667252556
4862500.0,145.984343692,208.282468254
4867500.0,140.814053478,196.964782018
4872500.0,140.577898404,200.151738278
4877500.0,135.719575688,196.245056594
4882500.0,131.35387102,190.876654952
4887500.0,121.47364870599999,176.795833876
4892500.0,128.99191090199997,186.313930682
4897500.0,132.70807263199998,188.49557140800002
4902500.0,146.33982404999998,203.35007973799998
4907500.0,135.487557448,190.515634192
4912500.0,142.012575846,199.88198149000002
4917500.0,143.68368604600002,204.510024442
4922500.0,137.31543569200002,196.70409368400001
4927500.0,146.991084382,207.530639256
4932500.0,140.309804004,195.05422281999998
4937500.0,127.704191028,178.533173654
4942500.0,128.314842722,177.64670160999998
4947500.0,121.698410984,169.883583802
4952500.0,133.82980833800002,185.858538986
4957500.0,129.784335896,178.880249086
4962500.0,121.404218878,168.829603766
4967500.0,122.88962245,170.366742656
4972500.0,113.02930089,158.05151082999998
4977500.0,123.228339188,172.74487331
4982500.0,112.132791956,154.661014536
4987500.0,113.554337572,159.192037028
4992500.0,113.585616792,160.748381628
4997500.0,106.35055857199998,151.720808848
5002500.0,111.98371677600001,161.623819266
5007500.0,117.30585863399999,164.94450619999998
5012500.0,137.122066644,190.377886892
5017500.0,139.005461426,190.96610777000004
5022500.0,111.49887672000001,154.86483857399998
5027500.0,103.12741042799999,144.05476176800002
5032500.0,100.92980892199999,141.06815652
5037500.0,117.47843186200001,165.435507964
5042500.0,109.936475144,154.891446728
5047500.0,118.36394814600001,163.28979991799997
5052500.0,101.72499970800001,140.014112196
5057500.0,99.101018846,139.72149512000001
5062500.0,110.28526807400002,155.54119642799998
5067500.0,101.576838524,143.55395808999998
5072500.0,106.72566957400001,149.86618453600002
5077500.0,108.18547911,151.15718309
5082500.0,102.93072434999999,141.889136448
5087500.0,100.651614768,139.81253417599999
5092500.0,110.236812928,151.790942844
5097500.0,105.198072854,144.035557808
5102500.0,106.426410236,146.65309455
5107500.0,107.638924188,148.25786424599997
5112500.0,105.15702203199999,146.82335529
5117500.0,109.356768074,152.871133006
5122500.0,119.557701934,167.139420866
5127500.0,127.78946368800001,175.814265958
5132500.0,115.79338484999998,160.545262482
5137500.0,106.715451004,149.57813596399998
5142500.0,106.93441540599999,148.23502970599998
5147500.0,104.80173596399999,148.456355126
5152500.0,101.530017284,143.911327178
5157500.0,103.697634644,145.3229543
5162500.0,105.47229941799999,148.847802022
5167500.0,110.79121272800002,152.472111022
5172500.0,120.810147414,164.450549032
5177500.0,129.265002182,172.00857451
5182500.0,126.47784863,171.080990474
5187500.0,111.057975418,152.250289694
5192500.0,97.21156097800001,136.179301702
5197500.0,100.795535792,140.781836628
5202500.0,114.808770546,156.113327612
5207500.0,122.81214679,166.45527155399998
5212500.0,129.950658034,173.702241708
5217500.0,118.338065338,162.60060186799998
5222500.0,110.582788812,151.819638278
5227500.0,105.382821376,144.569122924
5232500.0,98.744401316,134.45330789000002
5237500.0,100.62229623200001,137.880052196
5242500.0,109.441030786,149.82525912399998
5247500.0,109.59098137400001,149.147088828
5252500.0,113.378738386,154.15740174
5257500.0,111.78095844999999,151.67879005199998
5262500.0,109.07211902199998,146.63321768
5267500.0,103.86241684999999,140.300662224
5272500.0,97.230615472,133.896116442
5277500.0,111.00313950999998,149.240612012
5282500.0,112.57187236199998,152.58134454
5287500.0,109.57972150600001,147.24068794800002
5292500.0,105.894594588,143.6256138
5297500.0,108.32028419400002,146.98999672
5302500.0,100.76339883799999,135.527121692
5307500.0,117.54666315799999,157.28357274799998
5312500.0,102.594278566,137.27653472400002
5317500.0,96.413964084,130.73547127
5322500.0,84.759880142,116.96246529000001
5327500.0,99.27915400200001,134.7086354
5332500.0,85.96996843400001,118.808821428
5337500.0,87.471081666,119.59733263599999
5342500.0,96.688080786,131.992191184
5347500.0,109.13052452400001,145.41031495000001
5352500.0,101.86390513200001,136.449429282
5357500.0,93.705255262,126.21827475999999
5362500.0,101.919027744,136.11064833
5367500.0,98.51014844400001,132.43866391
5372500.0,115.77493144799999,155.369620828
5377500.0,113.91410524,153.570900254
5382500.0,112.293241594,150.334733392
5387500.0,112.51912781799999,152.991163264
5392500.0,104.106023666,138.840516212
5397500.0,101.704283106,136.754127648
5402500.0,107.48607489399998,143.80079943
5407500.0,117.67101061400001,157.713037586
5412500.0,101.17119966,135.553112684
5417500.0,114.79680797800003,152.56126031000002
5422500.0,121.07317977200002,162.800861106
5427500.0,127.44606618200001,171.31934041
5432500.0,136.929329726,182.804516358
5437500.0,113.530552618,153.004023602
5442500.0,112.87008445000001,152.794521654
5447500.0,117.668554394,158.056179666
5452500.0,123.645446848,164.68751346800002
5457500.0,136.25408914200003,182.665958414
5462500.0,137.01136603999998,181.627704664
5467500.0,138.767924308,187.130382914
5472500.0,139.17995954399998,187.982120922
5477500.0,141.412812972,188.698158728
5482500.0,128.936644882,171.141974226
5487500.0,141.007441444,185.286860722
5492500.0,147.24734499599998,194.25726551600002
5497500.0,157.619374892,207.624426386
5502500.0,139.568900508,187.702256556
5507500.0,136.846995324,183.056114034
5512500.0,138.11806489999998,185.88941628
5517500.0,125.83666483800002,171.979454868
5522500.0,129.91579551400002,178.32577865800002
5527500.0,132.873065984,178.365661522
5532500.0,130.48101563600002,178.788885074
5537500.0,138.73032138800002,184.851116316
5542500.0,151.724744502,200.045644072
5547500.0,151.600585658,201.740471936
5552500.0,154.953981242,204.97319147000002
5557500.0,174.364421954,223.55410021200004
5562500.0,133.996567738,180.375774718
5567500.0,130.699012782,176.951663142
5572500.0,135.080558392,180.280366604
5577500.0,155.700321986,205.311609064
5582500.0,148.162005618,199.102589372
5587500.0,153.666088588,205.40723689799998
5592500.0,148.74436121799997,200.261744532
5597500.0,145.635187656,195.859200856
5602500.0,141.740574004,191.756846328
5607500.0,136.597222786,184.634081056
5612500.0,144.632299546,197.090337438
5617500.0,140.733838764,190.96584028799998
5622500.0,147.60562537799998,199.74044917799998
5627500.0,148.98132009399998,200.608818692
5632500.0,143.55097953,193.805472532
5637500.0,142.95597299,194.91085870199998
5642500.0,141.735546962,191.76065255199998
5647500.0,150.011908868,198.99671005
5652500.0,153.490016766,204.71668087999998
5657500.0,154.908958036,205.82589230600001
5662500.0,157.13793929,210.56554619999997
5667500.0,151.342834406,202.09695786799998
5672500.0,154.93456829,205.553522528
5677500.0,152.296074628,203.58773538
5682500.0,152.869135162,201.654873304
5687500.0,151.061721654,203.79277551799998
5692500.0,155.92091098199998,205.31275657200004
5697500.0,160.207472284,213.92108136
5702500.0,158.162854378,210.48997634399998
5707500.0,171.43090732800002,223.422479158
5712500.0,165.57583979199998,215.39764428400002
5717500.0,157.276354942,205.711979612
5722500.0,164.08128086600001,217.02099617399998
5727500.0,158.71487086200003,210.544623312
5732500.0,156.111278852,206.23039812400003
5737500.0,150.816971864,201.89149781999998
5742500.0,141.068727642,190.026516376
5747500.0,136.71777377200002,188.019005198
5752500.0,134.84084309399998,184.899564102
5757500.0,136.083224018,184.829588312
5762500.0,140.948413068,188.956722066
5767500.0,142.34723903399998,193.374422868
5772500.0,132.08219109799998,179.81837346999998
5777500.0,131.873820696,179.9079676
5782500.0,138.34481755,187.003349678
5787500.0,134.707909438,181.01187599999997
5792500.0,134.469263866,179.82797965799998
5797500.0,135.612486524,182.19875563600002
5802500.0,124.99697608000001,167.91930485999998
5807500.0,128.30129737399997,171.055224702
5812500.0,135.761127832,181.430526612
5817500.0,146.88311417999998,193.96558417199998
5822500.0,162.64796816199998,213.627284456
5827500.0,153.748027504,199.989027198
5832500.0,150.99473353,200.14895733599997
5837500.0,138.237707282,183.771220348
5842500.0,126.28834052599998,167.771264274
5847500.0,130.949333154,173.84559853000002
5852500.0,171.626177838,219.65109031600002
5857500.0,136.443308648,182.19691401999998
5862500.0,146.467908606,193.31700004
5867500.0,144.40535533,192.74927309400002
5872500.0,140.377562146,186.59558762400002
5877500.0,139.003895312,184.73173659399998
5882500.0,100.362927348,139.06633788199997
5887500.0,89.62063729999998,128.29903133800002
5892500.0,86.825531676,122.24131953199999
5897500.0,91.453636526,129.04517071
5902500.0,89.678692334,128.119926928
5907500.0,101.687406666,140.810885522
5912500.0,93.55187655399999,131.187509192
5917500.0,94.061548248,130.273974238
5922500.0,97.658295506,135.09309779400002
5927500.0,117.007337464,156.777878614
5932500.0,132.54939879,176.334643958
5937500.0,134.947212874,177.713631512
5942500.0,133.477271618,176.449819384
5947500.0,108.144753342,146.94835056
5952500.0,123.79749631199999,164.353180472
5957500.0,114.280297716,154.47205669
5962500.0,97.072901974,134.800999348
5967500.0,91.10628689,127.503943598
5972500.0,132.65603309,175.77431593400001
5977500.0,140.667031148,187.00532729
5982500.0,134.56207418,179.50907342600001
5987500.0,133.819953174,179.272527402
5992500.0,136.15020185199998,182.760683812
5997500.0,130.434711672,174.237512994
6002500.0,126.791618646,167.61566518599997
6007500.0,121.30971788599999,162.24696566999998
6012500.0,135.76686557,180.152964206
6017500.0,139.88342616,188.36714188800002
6022500.0,146.19506406600001,194.136522146
6027500.0,152.73137268,201.02220262
6032500.0,144.77027017,190.46195535200002
6037500.0,162.232697238,212.343523704
6042500.0,139.854937282,182.56169797
6047500.0,137.139886566,179.52575029800002
6052500.0,133.85006915,175.73735614199998
6057500.0,151.049128064,197.671402316
6062500.0,158.02835278400002,206.786857294
6067500.0,151.501738512,199.158819596
6072500.0,143.135586386,190.738001608
6077500.0,138.609188916,184.73039599999998
6082500.0,137.598822412,182.895697802
6087500.0,130.869094246,175.10693205599998
6092500.0,132.848484238,179.329770746
6097500.0,139.91765238600001,185.08525675400003
6102500.0,146.83634215600003,194.402166732
6107500.0,142.565441778,180.85307245399997
6112500.0,153.737620206,193.731996608
6117500.0,149.072865212,187.029049312
6122500.0,150.417312454,192.058736008
6127500.0,141.631369608,187.18733111999998
6132500.0,130.896448154,173.439802918
6137500.0,142.06723521599997,187.067971976
6142500.0,137.312270794,182.248593674
6147500.0,140.19467310000002,185.35203790600002
6152500.0,131.55337375399998,172.15417033199998
6157500.0,143.97246831,188.68168043
6162500.0,157.34823182199997,197.48836833000001
6167500.0,141.81105093800002,186.06738405
6172500.0,135.076594364,178.11840426
6177500.0,133.37717464399998,175.402365998
6182500.0,143.128193592,189.137460516
6187500.0,132.84901756600001,175.837257594
6192500.0,140.354702084,183.739054622
6197500.0,135.72444423399998,178.606657864
6202500.0,135.94135452199998,178.86770751199998
6207500.0,140.741703122,183.695443742
6212500.0,124.9055528,165.58246301199998
6217500.0,129.803071018,171.61168994999997
6222500.0,138.790443218,183.32674099000002
6227500.0,136.83805865600002,182.833217918
6232500.0,132.33364192,173.43105617999998
6237500.0,133.976960776,176.71559158600002
6242500.0,126.98790122799998,170.869002126
6247500.0,133.054727124,176.049020534
6252500.0,146.452505556,191.757493716
6257500.0,143.355948412,187.617439832
6262500.0,151.23405799,195.8604871
6267500.0,150.34998615199999,191.054478588
6272500.0,140.423672324,182.382502604
6277500.0,144.474647776,186.47764859
6282500.0,136.73536681400003,179.011979946
6287500.0,144.632012958,189.17065298
6292500.0,137.892829592,177.134406458
6297500.0,145.259884948,188.548393004
6302500.0,137.723246124,177.940530028
6307500.0,142.55230085800002,182.96941395800002
6312500.0,134.53392646400002,175.022839584
6317500.0,141.882999342,184.30204426799997
6322500.0,139.54451540800002,179.339529468
6327500.0,143.073488182,182.57335406200002
6332500.0,130.85696760800002,169.331913276
6337500.0,130.67226653199998,168.95475911
6342500.0,121.992356898,158.758796528
6347500.0,139.801434638,181.15216195
6352500.0,136.782465646,176.139875076
6357500.0,125.07950876,164.363643566
6362500.0,121.98299433199999,162.05957160800003
6367500.0,128.93459676,166.99293347
6372500.0,136.09613972,177.45133233599998
6377500.0,125.02544137800001,162.71280267400002
6382500.0,123.58760985999999,160.970090142
6387500.0,120.01092445399999,155.35288867000003
6392500.0,130.980297866,167.887118926
6397500.0,127.63430843000002,166.088178836
6402500.0,125.70575580199998,165.00972386599997
6407500.0,123.476071878,163.0082097
6412500.0,119.89942210600002,157.978391354
6417500.0,104.276936924,139.613355864
6422500.0,107.84711581,142.173718872
6427500.0,128.48030043799997,165.69544317
6432500.0,124.952774178,162.13475888200003
6437500.0,111.76893730000002,145.354857128
6442500.0,118.28510173599999,156.134804664
6447500.0,127.90793580800002,167.10153782600003
6452500.0,126.68478340999998,165.70161471799997
6457500.0,134.030038334,176.252566924
6462500.0,126.55826216,166.943060804
6467500.0,112.333028434,149.626559032
6472500.0,99.927194366,132.637303284
6477500.0,111.997374908,149.56075619199999
6482500.0,112.97604849999999,151.53057009999998
6487500.0,108.070741068,145.70088583
6492500.0,116.686749438,153.84847096599998
6497500.0,123.601123994,164.079754038
6502500.0,117.3964599,155.13443949199998
6507500.0,121.21048081,158.40226479400002
6512500.0,116.86851617999999,155.182564478
6517500.0,119.72834804,158.14259018
6522500.0,112.93302622599998,150.69237753400003
6527500.0,125.33683995999999,164.098377072
6532500.0,127.28762733,167.154359536
6537500.0,126.129184988,165.09330565800002
6542500.0,128.30322878,168.75315906599997
6547500.0,120.784354286,157.72310576200002
6552500.0,123.74913050400001,159.36257097
6557500.0,123.46991217400002,160.15250194
6562500.0,132.222107796,171.894147456
6567500.0,136.328037058,176.504046298
6572500.0,127.286620022,163.44582974
6577500.0,116.07967089,150.64654095800003
6582500.0,124.66097401800002,161.231192
6587500.0,132.29680361599998,169.79116125000002
6592500.0,130.727290694,166.70286227199998
6597500.0,129.053567294,164.64691686799998
6602500.0,138.450584016,178.2775796
6607500.0,140.548571598,179.827206918
6612500.0,141.547561666,181.587919406
6617500.0,140.00788498,179.323879632
6622500.0,139.62754449,179.59610156800002
6627500.0,127.04401680999999,165.661020022
6632500.0,123.72095754,163.49853824200002
6637500.0,134.105176288,170.28975725799998
6642500.0,142.53270112200002,181.76530225
6647500.0,147.87778788999998,190.391703464
6652500.0,137.157907996,177.90908709200002
6657500.0,133.61985460399998,174.20975310199998
6662500.0,127.17827209000001,165.244521556
6667500.0,129.90655931199998,167.461310822
6672500.0,131.519036116,168.480398818
6677500.0,125.90294644599999,162.2315896
6682500.0,137.207824476,173.2735552
6687500.0,126.37650487600001,163.43006400000002
6692500.0,125.650396874,163.042211338
6697500.0,130.13845339000002,167.23321722
6702500.0,141.183280084,180.70417771400002
6707500.0,136.62666950599998,175.49519204799998
6712500.0,121.04930703199999,158.546903866
6717500.0,124.24774605,159.386421126
6722500.0,126.37326604200001,161.62543958
6727500.0,117.120992594,152.80341967
6732500.0,136.91265408,180.445603216
6737500.0,140.63357390800002,183.45035405000002
6742500.0,133.769799442,174.020372812
6747500.0,130.239083476,170.378944524
6752500.0,119.692322186,156.5052086
6757500.0,117.22437777,156.874580328
6762500.0,107.45353741,142.086082932
6767500.0,112.152252244,148.008457266
6772500.0,115.0457615,151.46209349
6777500.0,124.575645502,162.39391807
6782500.0,123.75385598599999,164.570570138
6787500.0,127.367771584,169.267855348
6792500.0,120.548704066,159.60363442000002
6797500.0,126.997473994,164.27430655999999
6802500.0,132.389012166,173.205627642
6807500.0,122.37039536000002,158.537374144
6812500.0,118.620850942,152.93990373999998
6817500.0,126.005058326,166.165320664
6822500.0,123.293811298,160.54007274199998
6827500.0,133.652152422,172.522091614
6832500.0,132.034841626,170.485450912
6837500.0,129.691486924,169.426722646
6842500.0,135.719789702,175.708210168
6847500.0,129.51502862,166.87278693400003
6852500.0,125.462015068,161.834798828
6857500.0,116.57749603599999,152.52681513399997
6862500.0,116.44241198200001,153.22911496999998
6867500.0,124.852643704,160.32285018599998
6872500.0,121.77241952999998,158.881397066
6877500.0,123.59228892000002,162.488752116
6882500.0,117.74601401599999,155.46214991
6887500.0,120.18412049199999,157.612290902
6892500.0,126.39378177399999,163.769174692
6897500.0,132.163235878,170.80531333599998
6902500.0,125.59715961000002,164.725288164
6907500.0,119.71601776600001,159.14329490999998
6912500.0,126.79810493000001,166.49740283399998
6917500.0,131.01381006999998,170.842108688
6922500.0,129.455180904,171.059130072
6927500.0,124.44566885199998,165.65142885
6932500.0,114.527506966,151.16843979600003
6937500.0,128.762219122,169.943987836
6942500.0,137.630001242,180.110667234
6947500.0,126.563903214,164.51689958
6952500.0,127.25605959800002,165.248074508
6957500.0,141.259605646,179.910842536
6962500.0,131.71858901599998,170.484227346
6967500.0,140.90658665200002,180.901761426
6972500.0,135.91492114,176.42583087
6977500.0,130.842290182,170.71326432599997
6982500.0,140.35673081399997,178.609859822
6987500.0,142.552795896,180.93153454999998
6992500.0,118.85666646400001,152.99340803799998
6997500.0,144.96561139,185.507747728
7002500.0,157.451527746,199.71801960999997
7007500.0,144.977429214,188.456701158
7012500.0,136.561035006,175.700319568
7017500.0,131.483992174,168.698874284
7022500.0,140.791862738,179.433597524
7027500.0,137.385320084,177.21091366
7032500.0,136.494579138,176.973183996
7037500.0,138.205260672,177.005084756
7042500.0,136.790232348,178.877768776
7047500.0,146.358569032,187.793479716
7052500.0,128.341907504,166.00996398
7057500.0,125.30529811799998,161.90711724
7062500.0,133.298000326,174.823970052
7067500.0,146.18188579000002,187.324108108
7072500.0,134.93368884,174.838358952
7077500.0,131.945984984,172.05309920200003
7082500.0,126.25846248399999,165.10980133
7087500.0,133.826812864,175.62742400800002
7092500.0,130.53404802800003,172.94407823999998
7097500.0,136.711552758,179.817100268
7102500.0,144.535064414,188.61263340399998
7107500.0,140.37899167,185.422256056
7112500.0,147.23029023,192.76416274000002
7117500.0,143.218027846,186.18246606799997
7122500.0,137.726868344,181.84714961999998
7127500.0,129.792551586,169.527326952
7132500.0,158.938463972,204.402847918
7137500.0,154.662363418,201.72328890400001
7142500.0,161.56853149,211.31170358600002
7147500.0,146.338037098,193.41815139400003
7152500.0,156.17799060399997,202.508680046
7157500.0,150.042383868,197.690231538
7162500.0,128.92077157,170.21228921
7167500.0,130.88040061200002,169.05566863
7172500.0,121.37064823600001,157.063840508
7177500.0,127.87329641,167.348126478
7182500.0,122.293179552,159.89363007999998
7187500.0,119.83085945399999,158.309895036
7192500.0,130.242088534,170.270877818
7197500.0,123.01141112199998,159.91030679000002
7202500.0,135.64215475400002,177.38137194
7207500.0,140.65990101999998,184.182131302
7212500.0,154.66130157999999,202.124985136
7217500.0,151.834785934,198.61476853999997
7222500.0,154.33476982,201.299086694
7227500.0,151.93749904,197.01834321400003
7232500.0,155.106428534,203.63195511599997
7237500.0,159.79230032200002,212.313727022
7242500.0,157.0381427,207.56201579799998
7247500.0,154.110991292,204.11051014999998
7252500.0,163.00243099,213.527511768
7257500.0,160.65673624200002,210.041626278
7262500.0,155.62148624,205.116310728
7267500.0,164.68727153199998,216.37911696200004
7272500.0,165.12421245800002,214.598948256
7277500.0,170.995135194,221.726494624
7282500.0,157.29892284,200.714252218
7287500.0,134.736016838,172.125846616
7292500.0,137.11885128,177.21822444600002
7297500.0,130.997648526,168.1984969
7302500.0,147.765437864,191.65792386
7307500.0,137.704303372,179.13719996199998
7312500.0,127.24109612400001,166.289772882
7317500.0,129.27135109000002,169.160237494
7322500.0,140.422543506,181.63117383
7327500.0,152.54310913600003,196.323538692
7332500.0,137.798625582,176.676021806
7337500.0,138.244480546,177.10820275400002
7342500.0,129.595480528,166.108244326
7347500.0,139.77090275400002,180.080557768
7352500.0,145.0699459,184.544566702
7357500.0,141.056340518,180.38404644
7362500.0,135.529447008,173.827992848
7367500.0,142.365923228,182.52924634
7372500.0,138.26538005399996,178.21116699
7377500.0,131.20319048599998,167.22993644
7382500.0,133.81707676,170.078799406
7387500.0,133.235323586,169.26379222000003
7392500.0,146.776012176,190.74166673
7397500.0,146.518846508,189.919189678
7402500.0,132.03119818599998,170.74099761399998
7407500.0,154.066246594,198.892168554
7412500.0,153.321018024,199.31143975199998
7417500.0,152.481438726,199.75195566999997
7422500.0,139.63052195,181.194128354
7427500.0,136.20429671200003,175.939262206
7432500.0,142.801755204,183.440530252
7437500.0,160.09625435,206.790915948
7442500.0,149.38973447,193.10828733799997
7447500.0,147.79104185600002,192.00528190600002
7452500.0,150.391675836,193.861837978
7457500.0,155.07754369999998,197.798926202
7462500.0,158.29029489799998,205.753210224
7467500.0,156.992788822,200.784293382
7472500.0,149.20659161,193.90638527599998
7477500.0,167.89941991,212.38006120400001
7482500.0,176.31745412599997,226.81322778000003
7487500.0,170.09564980000002,219.57538111999997
7492500.0,180.694022366,231.002382614
7497500.0,168.891368896,216.19353419399997
7502500.0,157.03518147199998,200.619780994
7507500.0,152.39644256600002,195.904809116
7512500.0,135.601978966,175.52582073600001
7517500.0,139.10951123799998,178.98422921800002
7522500.0,142.682395612,184.675442172
7527500.0,161.82800473199998,207.87429421000002
7532500.0,152.52455282399998,196.77953324400002
7537500.0,145.05761735000002,186.890032996
7542500.0,152.638198196,197.01859601200002
7547500.0,148.00448943199999,192.241340234
7552500.0,156.87558634599998,202.66941111399998
7557500.0,142.16450428800002,184.41690926400003
7562500.0,134.860747778,173.48754506799997
7567500.0,132.89961991,170.89142388
7572500.0,136.05362804,176.752148466
7577500.0,158.45508045399998,203.608626474
7582500.0,145.08193059200002,187.070043884
7587500.0,153.05848831600002,196.52345703400002
7592500.0,154.618696686,198.650835482
7597500.0,161.57581731,210.41893560199998
7602500.0,140.687182486,181.20389210000002
7607500.0,159.770842334,204.155472634
7612500.0,137.303853844,177.82175981999998
7617500.0,156.629367338,202.325404372
7622500.0,164.407975714,214.06085977999996
7627500.0,161.539675986,206.72029615399998
7632500.0,144.94283558,186.48391024000003
7637500.0,148.51380852199998,192.253558324
7642500.0,147.22979293,194.267176842
7647500.0,118.38256309799999,156.578063472
7652500.0,122.38441657399999,161.734048422
7657500.0,125.021325664,163.599908568
7662500.0,138.941160742,182.226894902
7667500.0,159.726016688,205.619696928
7672500.0,151.11301417200002,195.29424944
7677500.0,140.266793508,183.374129938
7682500.0,130.993892464,170.516075902
7687500.0,149.516882994,196.683025874
7692500.0,135.86595736799998,177.08346602400002
7697500.0,132.511033032,172.196462118
7702500.0,138.79334319199998,179.710666236
7707500.0,148.293737254,193.430415804
7712500.0,136.66219587,181.356760964
7717500.0,139.175123946,180.364379452
7722500.0,174.12421236,219.54563100200002
7727500.0,169.42223412,215.83723554800002
7732500.0,157.487989402,209.59351852000003
7737500.0,159.37516553199998,209.110415108
7742500.0,165.847509822,210.658431484
7747500.0,159.02789163199998,204.408739556
7752500.0,175.992823842,225.921616806
7757500.0,189.167761584,241.62111370200003
7762500.0,171.629461158,221.065695788
7767500.0,184.096607504,237.387833072
7772500.0,183.209350254,234.12832247799997
7777500.0,176.744837916,227.7363844
7782500.0,159.17961708200002,204.722615834
7787167.0,120.79192943600002,168.34870818599998


==> data/z-data-1.csv <==
c,25-50,33-50,25-75,33-75
100,21.0,52.0,28.0,69.0
95,21.0,52.0,28.0,69.0
90,21.0,52.0,28.0,69.0
85,21.0,52.0,28.0,69.0
80,21.0,52.0,28.0,69.0
75,21.0,53.0,28.0,
70,21.0,53.0,28.0,
65,21.0,53.0,28.0,
60,21.0,53.0,28.0,
55,21.0,53.0,28.0,
50,21.0,53.0,28.0,
45,21.0,54.0,28.0,
40,21.0,54.0,28.0,
35,22.0,55.0,28.0,
30,22.0,57.0,29.0,
25,22.0,58.0,29.0,
20,22.0,57.0,29.0,
15,23.0,59.0,30.0,
10,25.0,63.0,33.0,
5,28.0,80.0,38.0,


==> data/z-data.csv <==
c,25-50,33-50,25-75,33-75
100,26.0,61.0,38.0,80.0
95,26.0,61.0,38.0,80.0
90,26.0,61.0,38.0,81.0
85,26.0,61.0,38.0,81.0
80,26.0,61.0,38.0,81.0
75,26.0,61.0,38.0,81.0
70,26.0,61.0,38.0,81.0
65,26.0,62.0,38.0,81.0
60,26.0,62.0,38.0,81.0
55,26.0,62.0,38.0,81.0
50,26.0,62.0,38.0,81.0
45,26.0,62.0,38.0,81.0
40,26.0,62.0,38.0,82.0
35,27.0,63.0,38.0,82.0
30,27.0,63.0,38.0,82.0
25,27.0,64.0,39.0,83.0
20,27.0,65.0,39.0,84.0
15,28.0,70.0,39.0,93.0
10,30.0,73.0,39.0,96.0
5,36.0,92.0,44.0,122.0

